Adaptive Batch Sizes Using Non-Euclidean Gradient Noise Scales for Stochastic Sign and Spectral Descent

To maximize hardware utilization, modern machine learning systems typically employ large constant or manually tuned batch size schedules, relying on heuristics that are brittle and costly to tune. Existing adaptive strategies based on gradient noise scale (GNS) offer a principled alternative. However, their assumption of SGD's Euclidean geometry creates a fundamental mismatch with popular optimizers based on generalized norms, such as signSGD / Signum ($\ell_\infty$) and stochastic spectral descent (specSGD) / Muon ($\mathcal{S}_\infty$). In this work, we derive gradient noise scales for signSGD and specSGD that naturally emerge from the geometry of their respective dual norms. To practically estimate these non-Euclidean metrics, we propose an efficient variance estimation procedure that leverages the local mini-batch gradients on different ranks in distributed data-parallel systems. Our experiments demonstrate that adaptive batch size strategies using non-Euclidean GNS enable us to match the validation loss of constant-batch baselines while reducing training steps by up to 66\% for Signum and Muon on a 160 million parameter Llama model.

==> Llama_results/introduction/baseline_512.csv <==
_step,validation_metrics/loss,batch_size/global_batch_size,perplexity
1,12.226984024047852,512.0,204226.31068712682
200,6.5797953605651855,512.0,720.391893574152
400,6.367014408111572,512.0,582.3166710616854
600,5.651824474334717,512.0,284.8106217562229
800,5.2954583168029785,512.0,199.4290066890778
1000,5.01967191696167,512.0,151.3616364614167
1200,4.826908111572266,512.0,124.8244202123881
1400,4.650115966796875,512.0,104.597114666165
1600,4.497485637664795,512.0,89.79107992268342
1800,4.363478660583496,512.0,78.52983847940396
2000,4.26967716217041,512.0,71.49854945635107
2200,4.1920270919799805,512.0,66.15676096935233
2400,4.136388778686523,512.0,62.57643557261243
2600,4.101932048797607,512.0,60.456980669517165
2800,4.084922790527344,512.0,59.43734844774757
3000,4.081128120422363,512.0,59.21223071237608


==> Llama_results/introduction/baseline_64.csv <==
_step,validation_metrics/loss,batch_size/global_batch_size,perplexity
1,12.231184005737305,64.0,205085.8612372753
200,7.409801959991455,64.0,1652.0991327384438
400,6.736030101776123,64.0,842.2106000365808
600,6.466638088226318,64.0,643.3173113132847
800,6.243513107299805,64.0,514.663406460876
1000,6.052310466766357,64.0,425.0940619902986
1200,5.840604782104492,64.0,343.9873151413765
1400,5.677277565002441,64.0,292.15297877716876
1600,5.552481174468994,64.0,257.8765996235918
1800,5.465940952301025,64.0,236.4982840495026
2000,5.371505260467529,64.0,215.18653582633087
2200,5.261096477508545,64.0,192.69265867224632
2400,5.250362873077393,64.0,190.63543237501545
2600,5.1101579666137695,64.0,165.69652732582347
2800,5.0595808029174805,64.0,157.5244686831477
3000,5.0229716300964355,64.0,151.86191136926982
3200,5.001834392547607,64.0,148.6856569532016
3400,4.939692974090576,64.0,139.72734305906218
3600,4.9810967445373535,64.0,145.63401741083433
3800,4.913647651672363,64.0,136.13508320924802
4000,4.848399639129639,64.0,127.53612261879002
4200,4.84311580657959,64.0,126.86402030452733
4400,4.792527675628662,64.0,120.60583613627867
4600,4.773004055023193,64.0,118.27401045705948
4800,4.741384983062744,64.0,114.59280091455925
5000,4.727720737457275,64.0,113.03762608104395
5200,4.7172160148620605,64.0,111.85641220045848
5400,4.677345275878906,64.0,107.48435218242004
5600,4.678644180297852,64.0,107.62405479296471
5800,4.665645122528076,64.0,106.23409712961966
6000,4.651303291320801,64.0,104.72137914207148
6200,4.652990341186523,64.0,104.89819844024036
6400,4.618253231048584,64.0,101.31690025473607
6600,4.6124114990234375,64.0,100.72675947423068
6800,4.599416732788086,64.0,99.42630662154451
7000,4.579329490661621,64.0,97.44903181060923
7200,4.570300102233887,64.0,96.57308722373749
7400,4.560863971710205,64.0,95.66609693688484
7600,4.556266784667969,64.0,95.22731135813272
7800,4.543861389160156,64.0,94.05327613956287
8000,4.539467811584473,64.0,93.64095222642102
8200,4.522704124450684,64.0,92.0842689311653
8400,4.52449369430542,64.0,92.24920770364864
8600,4.514793395996094,64.0,91.35868900148202
8800,4.497957229614258,64.0,89.8334346594
9000,4.493568420410156,64.0,89.44003676014871
9200,4.480891704559326,64.0,88.31338702532352
9400,4.4547319412231445,64.0,86.0330858301299
9600,4.453444957733154,64.0,85.92243388795795
9800,4.457487106323242,64.0,86.27044802152564
10000,4.463221073150635,64.0,86.7665408393192
10200,4.462553024291992,64.0,86.7085959079208
10400,4.450134754180908,64.0,85.63848336837472
10600,4.429990768432617,64.0,83.93064209531447
10800,4.427653789520264,64.0,83.73472696856273
11000,4.421395778656006,64.0,83.21235036152426
11200,4.403034687042236,64.0,81.69842199414151
11400,4.403201580047607,64.0,81.7120580271698
11600,4.390048027038574,64.0,80.64429199399396
11800,4.3970746994018555,64.0,81.2129485537294
12000,4.401888847351074,64.0,81.60486231195057
12200,4.382252216339111,64.0,80.01804856885495
12400,4.36769962310791,64.0,78.86201053439255
12600,4.3546223640441895,64.0,77.83742557536895
12800,4.341475963592529,64.0,76.82084046723351
13000,4.356917858123779,64.0,78.01630615605686
13200,4.338532447814941,64.0,76.59504958381089
13400,4.3368916511535645,64.0,76.4694757309277
13600,4.344369888305664,64.0,77.04347618607235
13800,4.33527946472168,64.0,76.34629200394862
14000,4.338117599487305,64.0,76.56328084564537
14200,4.334537506103516,64.0,76.28966722385088
14400,4.335360527038574,64.0,76.35248106211107
14600,4.319793224334717,64.0,75.1730827206646
14800,4.313333511352539,64.0,74.68905121772859
15000,4.310764312744141,64.0,74.49740650336119
15200,4.296592712402344,64.0,73.44910463397886
15400,4.28718376159668,64.0,72.76126661323066
15600,4.280366897583008,64.0,72.26694971303557
15800,4.269640922546387,64.0,71.49595842274988
16000,4.260372161865234,64.0,70.83634113415356
16200,4.259521961212158,64.0,70.77614162511695
16400,4.24545955657959,64.0,69.78782422950803
16600,4.248321533203125,64.0,69.98784143681918
16800,4.253251075744629,64.0,70.33370124350819
17000,4.246408462524414,64.0,69.8540777399994
17200,4.236402988433838,64.0,69.15863947149508
17400,4.229079246520996,64.0,68.65398966310379
17600,4.225779056549072,64.0,68.42779190796469
17800,4.218970775604248,64.0,67.96349858933394
18000,4.210108757019043,64.0,67.3638657049634
18200,4.20576810836792,64.0,67.07209652401497
18400,4.201805591583252,64.0,66.80684808851188
18600,4.199612617492676,64.0,66.66050292580525
18800,4.198914527893066,64.0,66.6139841610301
19000,4.1973090171813965,64.0,66.50712050424029
19200,4.198442459106445,64.0,66.58254519961524
19400,4.200591564178467,64.0,66.72579195624354
19600,4.1993818283081055,64.0,66.64512017784615
19800,4.195667743682861,64.0,66.39805365863792
20000,4.190669059753418,64.0,66.06697893319858
20200,4.184545516967773,64.0,65.6636511188706
20400,4.180206775665283,64.0,65.37937067928833
20600,4.176435470581055,64.0,65.13326947928137
20800,4.173565864562988,64.0,64.94663057534356
21000,4.17087459564209,64.0,64.77207671800146
21200,4.168186664581299,64.0,64.59820761987717
21400,4.165681838989258,64.0,64.43660285659872
21600,4.164302349090576,64.0,64.34777449685183
21800,4.162369251251221,64.0,64.223504105116
22000,4.160701274871826,64.0,64.11647010717225
22200,4.1586503982543945,64.0,63.98510988568334
22400,4.1579179763793945,64.0,63.93826294948344
22600,4.157522201538086,64.0,63.91296280052252
22800,4.156754970550537,64.0,63.86394560111753
23000,4.156824111938477,64.0,63.868361395611004
23200,4.156111717224121,64.0,63.822878115485985
23400,4.155562877655029,64.0,63.78785920532371
23600,4.155238151550293,64.0,63.76714898503107
23800,4.15530252456665,64.0,63.771254000880454
24000,4.1552042961120605,64.0,63.764990156801595
24200,4.155185222625732,64.0,63.76377394773233
24400,4.154875755310059,64.0,63.74404419678549


==> Llama_results/introduction/gns_l1.csv <==
_step,validation_metrics/loss,batch_size/global_batch_size,adaptive_batch_metrics/gns_ema,perplexity
1,12.245738983154297,64.0,6.897926110162171,208092.71054544477
100,7.701844215393066,64.0,3.8399053561496443,2212.4244189965343
200,6.946648120880127,64.0,5.542515279059297,1039.6590697881593
300,6.67020320892334,64.0,6.88526400496037,788.5558297636352
400,6.504815101623535,64.0,8.644594417312119,668.3520807145045
500,6.340121746063232,64.0,10.465499417728795,566.8653208018886
600,6.170914649963379,64.0,11.390539480927165,478.6236790762364
800,5.989142894744873,64.0,13.158231513875947,399.07241623492155
900,5.877159595489502,64.0,14.143991180109698,356.7943607433704
1000,5.789677143096924,64.0,14.710059777337209,326.907463005181
1100,5.731430530548096,64.0,15.871935102508875,308.41014309088774
1200,5.732573509216309,64.0,17.051803475244718,308.7628508358173
1300,5.629875183105469,64.0,20.281801644804425,278.6273380634776
1400,5.57977294921875,64.0,21.270619005987886,265.01142790302214
1500,5.488615036010742,64.0,27.47178887830881,241.92192158292693
1600,5.479883670806885,64.0,28.13508152497784,239.81880782311265
1700,5.408347129821777,64.0,29.489874047545502,223.26225900861735
1800,5.407032012939453,64.0,30.245346232170682,222.96883602765763
1900,5.419009208679199,64.0,31.1114547191533,225.65543426039133
2000,5.379918098449707,64.0,31.838179495148836,217.00450169200013
2100,5.354499340057373,64.0,32.69601963503132,211.55803120209666
2200,5.2673845291137695,64.0,35.0843840797767,193.90813754590764
2300,5.297083854675293,64.0,35.47692537792181,199.75344971806283
2400,5.25767707824707,64.0,36.5077862158437,192.03489076394183
2500,5.291607856750488,64.0,37.48060202010925,198.66258974134473
2600,5.17685604095459,64.0,38.65667639085036,177.1250607439213
2700,5.213414192199707,64.0,39.07675565459396,183.7202448515444
2800,5.1333794593811035,64.0,39.55200882820927,169.5892707689423
2900,5.159677982330322,64.0,39.93938351047708,174.1083806020316
3000,5.124853134155273,64.0,40.53476204089647,168.1494444281043
3100,5.151275157928467,64.0,41.108435288398866,172.65150794764943
3200,5.102843761444092,64.0,41.44180538296898,164.48901032586778
3300,5.10951566696167,64.0,41.996609418638045,165.59013467560678
3400,5.03196382522583,64.0,42.895937863572286,153.2336414984045
3500,5.045633316040039,64.0,42.5230845105214,155.34264904314693
3600,5.056694507598877,64.0,42.80599952734339,157.07046206039965
3700,5.1347975730896,96.0,42.69006054974476,169.82993824522447
3800,4.994329929351807,96.0,43.945158698234785,147.57402722201846
3900,4.9483642578125,96.0,44.83501746467596,140.9442268418071
4000,4.893237113952637,96.0,45.39467554173589,133.38465727721982
4100,4.86163854598999,96.0,46.04156186109386,129.23578749520806
4200,4.8532843589782715,96.0,46.537057167087255,128.1606248658811
4300,4.915769577026367,128.0,47.025234325831335,136.42425838944993
4400,4.810729503631592,128.0,48.140125527440894,122.82118334328078
4500,4.774476528167725,128.0,48.97492039072511,118.44829404361407
4600,4.71933126449585,128.0,50.005348999978736,112.09326685044543
4700,4.7342400550842285,128.0,50.801701166377256,113.77696163233814
4800,4.656312465667725,128.0,51.75996344944457,105.24726280991892
4900,4.630001544952393,128.0,53.084972571251505,102.51422248996444
5000,4.605218887329102,128.0,53.85069460369807,100.00487025269398
5100,4.603745460510254,128.0,54.83427300719163,99.8576288961683
5200,4.609799385070801,128.0,55.68653495116633,100.46399303774932
5300,4.559759140014648,128.0,57.04066140623975,95.56046036685963
5400,4.5643310546875,128.0,58.25202010285227,95.99835488318377
5500,4.553095817565918,128.0,59.51030219522913,94.92582693780824
5600,4.523036956787109,128.0,60.72884287921114,92.11492265453391
5700,4.514565467834473,128.0,62.34139470542995,91.33786815636842
5800,4.4984588623046875,128.0,64.11636502469894,89.87850935144306
5900,4.502251148223877,128.0,65.59827353698753,90.22000146550005
6000,4.481956958770752,128.0,66.948596367723,88.40751335811278
6100,4.4683074951171875,128.0,68.51277537997338,87.20899638248085
6200,4.452087879180908,128.0,70.15283670215956,85.80590948004243
6300,4.436880826950073,128.0,71.87765069981461,84.51092592990251
6400,4.4441797733306885,128.0,73.29598547377712,85.13002327750114
6500,4.436287879943848,128.0,74.97839602736067,84.46083028287873
6600,4.433935165405273,128.0,76.49620500703398,84.26235163288753
6700,4.409968852996826,128.0,77.38996197650175,82.26690109686666
6800,4.396477699279785,128.0,78.4318042225198,81.16447888316834
6900,4.417339324951172,128.0,79.5705429746029,82.87548701182236
7000,4.3837199211120605,128.0,81.08543901223375,80.13557766857383
7100,4.38156795501709,128.0,82.96595794017095,79.96331404165124
7200,4.383986473083496,128.0,83.80199017583284,80.15694081185102
7300,4.348443031311035,128.0,85.58925702854081,77.35792524546389
7400,4.349479675292969,128.0,86.69003693510473,77.43815945309352
7500,4.3348164558410645,128.0,88.82527858645267,76.31095117493894
7600,4.3360066413879395,128.0,89.60512869601459,76.40182943636454
7700,4.328405380249023,128.0,90.9755672211052,75.82328081457466
7800,4.333965301513672,128.0,92.4783789055535,76.24602641303461
7900,4.289750099182129,256.0,91.14395459207316,72.94823639768106
8000,4.229010581970215,256.0,91.17100903933827,68.64927572958614
8100,4.19517183303833,256.0,94.7155666929547,66.36513432025224
8200,4.1635003089904785,256.0,99.64169728037153,64.29618569226376
8300,4.137844562530518,256.0,103.83557007636327,62.667599678049314
8400,4.115866661071777,256.0,108.55318228667467,61.30532218237281
8500,4.0881781578063965,256.0,112.96387746706613,59.63115413022337
8600,4.067263603210449,256.0,117.8805667732,58.39694654100227
8700,4.035161018371582,256.0,124.89515912968368,56.55202542029536
8800,4.017261505126953,256.0,129.81704082887265,55.548777304701396
8900,4.0069499015808105,256.0,134.8384629452893,54.97892343856742
9000,3.9763641357421875,256.0,141.21822527531313,53.322806861693714
9100,3.918449640274048,384.0,153.21634040098974,50.32236649866061
9200,3.8809056282043457,384.0,162.29539666738796,48.46808927014436
9300,3.8428399562835693,384.0,174.35030378540415,46.65779255316663
9400,3.8185274600982666,384.0,185.13859920931878,45.53710372363347
9500,3.77130389213562,512.0,199.4648878867028,43.43666465324322
9600,3.7366223335266113,512.0,214.67098139406167,41.956037065090236
9700,3.7105495929718018,512.0,233.32076557822035,40.8762656630552
9800,3.684243679046631,640.0,256.7856770062039,39.81499814212157
9900,3.6726908683776855,640.0,282.3278170841956,39.357669807160214
10000,3.6689555644989014,768.0,313.2528148718018,39.21093117776951


==> Llama_results/introduction/gns_l2.csv <==
_step,validation_metrics/loss,batch_size/global_batch_size,adaptive_batch_metrics/gns_ema,perplexity
1,12.26200008392334,64.0,3.2115398307045657,211504.18910669058
500,6.576929569244385,64.0,2.988942058050631,718.3303561169573
1000,6.034358501434326,64.0,3.5665753674748717,417.53087824919567
1500,5.582937717437744,64.0,9.309697322891841,265.85145619401254
2000,5.362122058868408,64.0,9.412398119434336,213.176840612121
2500,5.1810736656188965,64.0,11.095874964079155,177.87368536788762
3000,5.017225742340088,64.0,10.46138777787827,150.99183195522474
3500,4.955638885498047,64.0,13.233859021933476,141.97328207520653
4000,4.782314300537109,128.0,13.247888923293322,119.38031251296782
4500,4.594219207763672,128.0,13.136877157335972,98.91087654548323
5000,4.509097099304199,128.0,12.117853291439504,90.83976218726318
5500,4.446571350097656,128.0,10.839634765549345,85.33386191405978
6000,4.384191036224365,128.0,12.745415757177074,80.17333964466714
6500,4.333708763122559,128.0,12.078860545605654,76.22646888882498
7000,4.289027214050293,128.0,13.532372676030066,72.8955222576251
7500,4.252161026000977,128.0,15.375832934009818,70.2570757808678
8000,4.220923900604248,128.0,17.762385546455043,68.09636951203815
8500,4.178435325622559,128.0,24.102274448391825,65.26365691114444
9000,3.9861838817596436,256.0,20.582421244555082,53.8490026080045
9500,3.905247688293457,256.0,22.220137480143727,49.662379178869905
10000,3.8561229705810547,256.0,23.742944888912493,47.28168307896277
10500,3.820152997970581,256.0,33.798505205473695,45.6111862059593
11000,3.781810998916626,512.0,51.680387126250444,43.895464435192416


==> Llama_results/llama_160M_appendix_sign_results/gns_64_dissect_1.csv <==
_step,validation_metrics/loss,n_tokens_seen,batch_size/global_batch_size,lr,adaptive_batch_metrics/gns_ema,perplexity
1,12.2300386428833,131072.0,64.0,8.19224467504096e-07,7.150707342118396,204851.09798015445
100,7.702747344970703,13107200.0,64.0,8.192244675040961e-05,3.500374138254648,2214.4234274735836
200,6.97605037689209,26214400.0,64.0,0.00016384489350081922,5.285591759668968,1070.6812176539686
300,6.669558525085449,39321600.0,64.0,0.0002457673402512288,6.248843382025143,788.0476243984065
400,6.478084087371826,52428800.0,64.0,0.00032768978700163843,8.190507101359064,650.7230227399666
500,6.314967632293701,65536000.0,64.0,0.0004096122337520481,10.413094940994863,552.7841679464026
600,6.179430961608887,78643200.0,64.0,0.0004915346805024576,11.236406872949454,482.7171935697221
700,6.017640113830566,91750400.0,64.0,0.0005734571272528673,11.616258890250405,410.60846224349797
800,5.984157562255859,104857600.0,64.0,0.0006553795740032769,12.66845484302137,397.0878585031368
900,5.850036144256592,117964800.0,64.0,0.0007373020207536865,13.936638262148277,347.2469312340976
1100,5.663938045501709,144179200.0,64.0,0.0009011469142545058,15.534204336353655,288.28167648149446
1200,5.655106544494629,157286400.0,64.0,0.0009830693610049152,16.3430242975983,285.74692586651787
1300,5.5983045895894366,170393600.0,64.0,0.001064991807755325,20.53913707967589,269.968312119217
1400,5.562222957611084,183500800.0,64.0,0.0011469142545057346,21.450462537620364,260.40105391297755
1500,5.4712724685668945,196608000.0,64.0,0.0012288367012561444,26.320071037688383,237.76254571886457
1600,5.476748466491699,209715200.0,64.0,0.0013107591480065537,26.95182711660235,239.06810428137504
1700,5.448276042938232,222822400.0,64.0,0.0013926815947569633,28.255215000523506,232.3572465070727
1800,5.447345733642578,235929600.0,64.0,0.001474604041507373,28.861600892150637,232.14118291929975
1900,5.427553653717041,249036800.0,64.0,0.0015565264882577826,29.672743105890017,227.59179550128428
2000,5.385858535766602,262144000.0,64.0,0.0016384489350081924,30.473028899687566,218.29743983860908
2100,5.3363142013549805,275251200.0,64.0,0.0017203713817586018,31.290306648848084,207.7455890197631
2200,5.279396057128906,288358400.0,64.0,0.0018022938285090116,34.19336774260635,196.25131497093417
2300,5.309545040130615,301465600.0,64.0,0.0018842162752594211,34.563015655869876,202.25818809357793
2400,5.274003505706787,314572800.0,64.0,0.0019661387220098305,35.31475957219042,195.19586799699943
2500,5.224538326263428,327680000.0,64.0,0.0020480611687602405,36.033668249586825,185.77538310929597
2600,5.186702728271484,340787200.0,64.0,0.00212998361551065,36.88451555659433,178.8777708658431
2700,5.204377174377441,353894400.0,64.0,0.0022119060622610596,37.3914559994519,182.06744118099672
2800,5.161142349243164,367001600.0,64.0,0.002293828509011469,38.00305183817167,174.36352592142168
2900,5.138891696929932,380108800.0,64.0,0.0023757509557618788,37.961392072672545,170.52666832059546
3000,5.132025718688965,393216000.0,64.0,0.0024576734025122888,38.3375032124827,169.3598461978783
3100,5.0765862464904785,406323200.0,64.0,0.002539595849262698,39.44528117317047,160.2261486731951
3200,5.076343536376953,419430400.0,64.0,0.0026215182960131075,40.05325262418261,160.18726488539605
3300,5.117402076721191,432537600.0,64.0,0.0027034407427635175,40.341580643005585,166.90120937069437
3400,5.067763328552246,445644800.0,64.0,0.0027853631895139266,41.60539765915949,158.81870452407202
3500,5.078910827636719,458752000.0,64.0,0.0028672856362643366,41.96287240421348,160.5990405983893
3600,5.038095951080322,471859200.0,64.0,0.002949208083014746,42.47922468891993,154.17617639099944
3700,5.119358539581299,486998016.0,96.0,0.003674177690731124,42.8919984372161,167.22806502434858
3800,4.947597026824951,506658816.0,96.0,0.0036733756884398663,45.40692018718141,140.8361315357946
3900,4.94174861907959,526319616.0,96.0,0.0036716268442345107,46.36621139121872,140.01486829530626
4000,4.938533782958984,551944192.0,128.0,0.004235371555159117,46.27557677083684,139.56546620338148
4100,4.8923797607421875,578158592.0,128.0,0.0042290908395164655,47.022617877294984,133.27034852156976
4200,4.808353424072266,604372992.0,128.0,0.004220878022262865,47.89753988154938,122.52969687474481
4300,4.762602806091309,630587392.0,128.0,0.004210740631730965,48.684009848656125,117.05018870282332
4400,4.745733261108398,656801792.0,128.0,0.0041986879604261045,49.54132929901067,115.09216717983544
4500,4.725059986114502,683016192.0,128.0,0.00418473105650826,50.341325135965334,112.73726084147754
4600,4.700777530670166,709230592.0,128.0,0.0041688827136646955,51.25191095715914,110.03269299391667
4700,4.666027069091797,735444992.0,128.0,0.004151157459382534,52.21257302741424,106.27468062783875
4800,4.644540786743164,761659392.0,128.0,0.0041315715416320445,52.948561643200534,104.01558947889193
4900,4.619471549987793,787873792.0,128.0,0.004110142913972835,54.204195815144324,101.44041177611386
5000,4.609603404998779,814088192.0,128.0,0.0040868912190966025,55.17592386481004,100.44430602635218
5100,4.5618672370910645,840302592.0,128.0,0.004061837770821532,57.607123958257354,95.76212358211339
5200,4.5713090896606445,866516992.0,128.0,0.004035005534554847,58.30540821286044,96.67057742943443
5300,4.565713882446289,892731392.0,128.0,0.0040064191062414165,59.40226602802239,96.13119590006879
5400,4.54728889465332,918945792.0,128.0,0.003976104689817724,60.28613069175039,94.37619735116034
5500,4.5337090492248535,945160192.0,128.0,0.003944090073191854,61.52829339810412,93.10324598266975
5600,4.546150207519531,971374592.0,128.0,0.003910404602771528,62.66643427622644,94.2687935507685
5700,4.496332168579102,997588992.0,128.0,0.0038750791565635256,64.20351966535804,89.68756839797024
5800,4.498939514160156,1023803392.0,128.0,0.0038381461158691604,65.58152432885313,89.92172000753871
5900,4.506900310516357,1050017792.0,128.0,0.0037996393356017426,67.41386688915783,90.6404254467229
6000,4.485610008239746,1076232192.0,128.0,0.003759594113253257,68.63489671913874,88.73106098577979
6100,4.4783782958984375,1102446592.0,128.0,0.003718047156538686,69.74361430672312,88.0916981076294
6200,4.466901779174805,1128660992.0,128.0,0.003675036549747639,71.07317061902997,87.08649142970222
6300,4.446590900421143,1154875392.0,128.0,0.0036306017188341387,73.48857514789506,85.3355302349726
6400,4.474198818206787,1181089792.0,128.0,0.00358478339527657,75.38450740924488,87.72428914417804
6500,4.458113193511963,1207304192.0,128.0,0.003537623578740894,76.84692284969412,86.32447775569439
6600,4.436126708984375,1233518592.0,128.0,0.003489165498581387,77.90351214632595,84.44721874674582
6700,4.426629543304443,1259732992.0,128.0,0.003439453574214165,78.7656176007213,83.64900589856724
6800,4.397445201873779,1285947392.0,128.0,0.0033885333743998397,79.88308713251101,81.2430437267445
6900,4.43795919418335,1312161792.0,128.0,0.003336451575472614,82.82551599644827,84.60210889880591
7000,4.414693355560303,1338376192.0,128.0,0.0032832559185541135,83.14263277540614,82.65649086625345
7100,4.3976287841796875,1364590592.0,128.0,0.003228995165791178,84.276666339228,81.25795988117999
7200,4.379639625549316,1390804992.0,128.0,0.0031737190556577186,85.23600639545889,79.8092670013023
7300,4.379848480224609,1417019392.0,128.0,0.003117478257361623,86.68229133220453,79.82593728061953
7400,4.370290756225586,1443233792.0,128.0,0.0030603243243984895,87.66589105422328,79.06661746903987
7500,4.363354682922363,1469448192.0,128.0,0.003002309647294784,88.95727440125232,78.52010313719511
7600,4.349402904510498,1495662592.0,128.0,0.0029434874055837166,90.23195207471126,77.43221469319407
7700,4.338890552520752,1521876992.0,128.0,0.0028839115190578777,91.90770681987442,76.62248354333047
7800,4.338504314422607,1548091392.0,128.0,0.002823636598343307,92.81403109461104,76.59289473554185
7900,4.300680160522461,1598160896.0,256.0,0.0038288230873889566,93.29496327014387,73.74993844108741
8000,4.3022236824035645,1650589696.0,256.0,0.0036528162870347962,96.64411398617705,73.86386098315148
8100,4.212804317474365,1703018496.0,256.0,0.0034744164019385663,99.46386436674604,67.5456940320016
8200,4.176835060119629,1755447296.0,256.0,0.0032942774078840976,104.02686953902412,65.15930125304428
8300,4.152395248413086,1807876096.0,256.0,0.0031130596558563224,107.47689630821637,63.586122599293475
8400,4.114639759063721,1860304896.0,256.0,0.0029314274513359442,112.55487978690884,61.23015268171766
8500,4.092180252075195,1912733696.0,256.0,0.0027500466190977712,116.72468439573355,59.870281817011424
8600,4.065679550170898,1965162496.0,256.0,0.0025695820624396437,122.15744437763409,58.30451590717417
8700,4.046597480773926,2017591296.0,256.0,0.0023906953257892974,126.69914650664298,57.202492966927856
8800,4.023622035980225,2070020096.0,256.0,0.0022140421696241245,133.98724028987778,55.90322305320466
8900,4.010352611541748,2122448896.0,256.0,0.0020402701665936654,139.59971990398722,55.166319415259075
9000,3.956195831298828,2198732800.0,384.0,0.002198070097480441,147.34897062518405,52.25814852404243
9100,3.909046173095703,2277376000.0,384.0,0.0018989551447570997,155.43663143879306,49.85137970198231
9200,3.870143175125122,2356019200.0,384.0,0.0016144771370629402,166.31614476588624,47.949250729356756
9300,3.843909978866577,2434662400.0,384.0,0.001346981558042854,176.6461369958815,46.70774416478205
9400,3.817166566848755,2513305600.0,384.0,0.0010986738734576477,189.48857856748663,45.47517473550248
9500,3.774522304534912,2615803904.0,512.0,0.0009328885594964398,204.41733866441308,43.576686957242146
9600,3.7431952953338623,2720661504.0,512.0,0.0006364497936266063,223.99148370517955,42.23272081401083
9700,3.722099542617798,2825519104.0,512.0,0.0003928406627723378,245.9140907361021,41.351121474681605
9800,3.699577569961548,2954231808.0,640.0,0.00019182915996779592,271.90343755168806,40.43022181207601
9900,3.6906673908233643,3085303808.0,640.0,4.2508707524671046e-05,304.04960506672364,40.07158144085122


==> Llama_results/llama_160M_appendix_sign_results/gns_64_dissect_10.csv <==
_step,validation_metrics/loss,n_tokens_seen,batch_size/global_batch_size,lr,adaptive_batch_metrics/gns_ema,perplexity
1,12.25615406036377,131072.0,64.0,8.19224467504096e-07,6.993992047775287,210271.33778432076
100,7.731313705444336,13107200.0,64.0,8.192244675040961e-05,2.5606573700385478,2278.5936362899647
200,6.974722385406494,26214400.0,64.0,0.00016384489350081922,3.8718392311991976,1069.26030580138
300,6.650491714477539,39321600.0,64.0,0.0002457673402512288,4.748109997767222,773.1644082144505
400,6.504608154296875,52428800.0,64.0,0.00032768978700163843,6.793999517771966,668.2137813489684
500,6.34663200378418,65536000.0,64.0,0.0004096122337520481,8.077663313369817,570.5677991003648
600,6.192290306091309,78643200.0,64.0,0.0004915346805024576,8.957867863061331,488.9647035993596
800,5.929790019989014,104857600.0,64.0,0.0006553795740032769,11.111891251082714,376.0755371878415
900,5.90925407409668,117964800.0,64.0,0.0007373020207536865,12.367465119181336,368.43123048688153
1000,5.808970928192139,131072000.0,64.0,0.0008192244675040962,13.546567202804846,333.27598422664977
1100,5.778487205505371,144179200.0,64.0,0.0009011469142545058,14.645049189621945,323.26977957874175
1200,5.622339248657227,157286400.0,64.0,0.0009830693610049152,15.370520855295057,276.53551253797036
1300,5.575067520141602,170393600.0,64.0,0.001064991807755325,19.87302061029168,263.76736464550953
1400,5.610115051269531,183500800.0,64.0,0.0011469142545057346,20.901335140797798,273.1756654039508
1500,5.47145938873291,196608000.0,64.0,0.0012288367012561444,26.449327513634522,237.8069924872519
1600,5.463942527770996,209715200.0,64.0,0.0013107591480065537,27.176841005266578,236.0261320145886
1700,5.440077781677246,222822400.0,64.0,0.0013926815947569633,28.288246836137347,230.46010833728437
1800,5.407029151916504,235929600.0,64.0,0.001474604041507373,28.51441628178707,222.96819810961333
1900,5.394249439239502,249036800.0,64.0,0.0015565264882577826,29.324478580381776,220.1368589865752
2000,5.357417583465576,262144000.0,64.0,0.0016384489350081924,30.03227452099618,212.17631073841548
2100,5.310194969177246,275251200.0,64.0,0.0017203713817586018,30.91857565572946,202.38968429190953
2200,5.260668754577637,288358400.0,64.0,0.0018022938285090116,33.391304199565575,192.61025722726458
2300,5.294504642486572,301465600.0,64.0,0.0018842162752594211,33.86938094929576,199.23890702844187
2400,5.225062370300293,314572800.0,64.0,0.0019661387220098305,34.714818005627365,185.8727631044851
2500,5.21420955657959,327680000.0,64.0,0.0020480611687602405,35.703038567964406,183.86642751669876
2600,5.201272010803223,340787200.0,64.0,0.00212998361551065,36.701912791583474,181.50296883762528
2700,5.190450191497803,353894400.0,64.0,0.0022119060622610596,37.1170478877244,179.54936633787455
2800,5.173074245452881,367001600.0,64.0,0.002293828509011469,37.60415836491466,176.45647501006172
2900,5.11337947845459,380108800.0,64.0,0.0023757509557618788,38.15594819892272,166.2311813853855
3000,5.117336750030518,393216000.0,64.0,0.0024576734025122888,38.635445580724394,166.89030662314082
3100,5.0630202293396,406323200.0,64.0,0.002539595849262698,39.69553509274306,158.06719530198095
3200,5.095427513122559,419430400.0,64.0,0.0026215182960131075,39.726548121626905,163.27363132591893
3300,5.084953784942627,432537600.0,64.0,0.0027034407427635175,39.70962402908767,161.57247198398886
3400,5.0073771476745605,445644800.0,64.0,0.0027853631895139266,40.72388475270411,149.51207333663464
3500,5.092217922210693,458752000.0,64.0,0.0028672856362643366,41.001838652885695,162.75042984317554
3600,5.034098148345947,471859200.0,64.0,0.002949208083014746,41.451487492995405,153.5610408659697
3700,5.074894905090332,486998016.0,96.0,0.003674177690731124,42.156695565134086,159.95538059973174
3800,5.008361339569092,506658816.0,96.0,0.0036733756884398663,43.10142099745796,149.6592943423238
3900,4.951308250427246,526319616.0,96.0,0.0036716268442345107,44.04794086245066,141.35977699287412
4000,4.932767391204834,545980416.0,96.0,0.0036689320598830267,44.57461135723405,138.76299296104946
4100,4.872584342956543,565641216.0,96.0,0.003665292724914688,45.15275020640494,130.658146410799
4200,4.9034528732299805,585302016.0,96.0,0.0036607107159035766,45.77410381640437,134.75426671620687
4300,4.810263633728027,604962816.0,96.0,0.0036551883955009555,46.38179462206684,122.76397797660493
4400,4.838069915771484,630587392.0,128.0,0.004210740631730965,47.239442204265906,126.22549064087416
4500,4.812836170196533,656801792.0,128.0,0.0041986879604261045,48.20782674881553,123.080199358092
4600,4.737833499908447,683016192.0,128.0,0.00418473105650826,48.90589693688182,114.18654833910288
4700,4.699253082275391,709230592.0,128.0,0.0041688827136646955,49.79784069157318,109.86508162161293
4800,4.669947624206543,735444992.0,128.0,0.004151157459382534,50.66078715625327,106.69215419987619
4900,4.652944087982178,761659392.0,128.0,0.0041315715416320445,51.414066680245696,104.89334667463812
5000,4.629122257232666,787873792.0,128.0,0.004110142913972835,52.761191036962344,102.42412261069542
5100,4.629956245422363,814088192.0,128.0,0.0040868912190966025,53.79565520079918,102.50957874904475
5200,4.592142581939697,840302592.0,128.0,0.004061837770821532,55.60250486633924,98.70568878781229
5300,4.58186149597168,866516992.0,128.0,0.004035005534554847,56.41330870413368,97.69608591577715
5400,4.5660786628723145,892731392.0,128.0,0.0040064191062414165,57.37417473832679,96.16626907527852
5500,4.532208442687988,918945792.0,128.0,0.003976104689817724,58.484636157929735,92.96363941660499
5600,4.527346611022949,945160192.0,128.0,0.003944090073191854,59.66536800616605,92.51276278207067
5700,4.554347515106201,971374592.0,128.0,0.003910404602771528,60.77125181727966,95.04471975529634
5800,4.497539520263672,997588992.0,128.0,0.0038750791565635256,62.38922148678686,89.79591822977474
5900,4.518958568572998,1023803392.0,128.0,0.0038381461158691604,63.5970198830267,91.74000728452069
6000,4.5012664794921875,1050017792.0,128.0,0.0037996393356017426,64.95251988350347,90.1312083741486
6100,4.480203628540039,1076232192.0,128.0,0.003759594113253257,66.46335267396924,88.25264160266035
6200,4.484399318695068,1102446592.0,128.0,0.003718047156538686,68.1051598400378,88.62370022134749
6300,4.474539041519165,1128660992.0,128.0,0.003675036549747639,69.56693250827108,87.75414007010919
6400,4.442842721939087,1154875392.0,128.0,0.0036306017188341387,71.86362692261605,85.0162761212532
6500,4.445200443267822,1181089792.0,128.0,0.00358478339527657,73.82654396260781,85.21695729092791
6600,4.430747032165527,1207304192.0,128.0,0.003537623578740894,75.78661591369483,83.99413980349155
6700,4.410688400268555,1233518592.0,128.0,0.003489165498581387,77.31562874468074,82.32611732298652
6800,4.409883975982666,1259732992.0,128.0,0.003439453574214165,78.62633897384433,82.25991882425878
6900,4.421688556671143,1285947392.0,128.0,0.0033885333743998397,80.19061220823765,83.23671667508437
7000,4.410050868988037,1312161792.0,128.0,0.003336451575472614,83.23098573244675,82.27364857500075
7100,4.390505790710449,1338376192.0,128.0,0.0032832559185541135,83.85686401088924,80.6812164719104
7200,4.388116836547852,1364590592.0,128.0,0.003228995165791178,85.11324578824073,80.48870278871672
7300,4.362695693969727,1390804992.0,128.0,0.0031737190556577186,86.22024696343486,78.46837630224613
7400,4.374746799468994,1417019392.0,128.0,0.003117478257361623,87.70268750397436,79.41972788895305
7500,4.361326694488525,1443233792.0,128.0,0.0030603243243984895,89.14196311668023,78.361026633384
7600,4.336941719055176,1469448192.0,128.0,0.003002309647294784,91.0377924503325,76.47330449296311
7700,4.3442702293396,1495662592.0,128.0,0.0029434874055837166,92.61201917010918,77.03579849547535
7800,4.387070178985596,1545732096.0,256.0,0.004001791599753529,95.74132266555422,80.40450275125643
7900,4.218081474304199,1598160896.0,256.0,0.0038288230873889566,91.54520566442854,67.90308542841537
8000,4.2400970458984375,1650589696.0,256.0,0.0036528162870347962,94.80879532007128,69.4145879129444
8100,4.186722278594971,1703018496.0,256.0,0.0034744164019385663,99.19327218847398,65.80674091461604
8200,4.143180847167969,1755447296.0,256.0,0.0032942774078840976,104.59830311371063,63.00290567592097
8300,4.137885093688965,1807876096.0,256.0,0.0031130596558563224,108.8421809088102,62.67013971993645
8400,4.108144760131836,1860304896.0,256.0,0.0029314274513359442,114.0691629829617,60.83375161122979
8500,4.077091693878174,1912733696.0,256.0,0.0027500466190977712,118.20096023405597,58.97370660895006
8600,4.058479309082031,1965162496.0,256.0,0.0025695820624396437,123.57571802583139,57.88621706948255
8700,4.044250965118408,2017591296.0,256.0,0.0023906953257892974,128.66286158529874,57.06842378088524
8800,4.014888763427734,2070020096.0,256.0,0.0022140421696241245,136.2519528304944,55.41713064796907
8900,4.002094268798828,2122448896.0,256.0,0.0020402701665936654,142.5135838169753,54.71261305156057
9000,3.950934886932373,2198732800.0,384.0,0.002198070097480441,151.34210149626284,51.98394323379559
9100,3.9022648334503174,2277376000.0,384.0,0.0018989551447570997,159.8635745937097,49.51446422470489
9200,3.870485544204712,2356019200.0,384.0,0.0016144771370629402,170.70571006839012,47.96566988074048
9300,3.8412277698516846,2434662400.0,384.0,0.001346981558042854,181.71382062836068,46.582632095685014
9400,3.8165488243103027,2513305600.0,384.0,0.0010986738734576477,194.44400797231208,45.447091460634624
9500,3.769838809967041,2615803904.0,512.0,0.0009328885594964398,209.9243992330986,43.373072965296025
9600,3.739839553833008,2720661504.0,512.0,0.0006364497936266063,229.7127070468717,42.091236245671574
9700,3.7186858654022217,2825519104.0,512.0,0.0003928406627723378,251.9044405626689,41.21020275582092
9800,3.695622682571411,2954231808.0,640.0,0.00019182915996779592,278.01151864152365,40.2706406084984
9900,3.6838114261627197,3109158912.0,768.0,2.9566346258851864e-05,308.3691503077981,39.797791713383845


==> Llama_results/llama_160M_appendix_sign_results/gns_64_dissect_2.csv <==
_step,validation_metrics/loss,n_tokens_seen,batch_size/global_batch_size,lr,adaptive_batch_metrics/gns_ema,perplexity
1,12.25285530090332,131072.0,64.0,8.19224467504096e-07,7.167796452178366,209578.8460293711
100,7.710245609283447,13107200.0,64.0,8.192244675040961e-05,4.005203907169865,2231.0901673544286
200,6.962620258331299,26214400.0,64.0,0.00016384489350081922,5.9283115999717255,1056.3979695043024
300,6.677362442016602,39321600.0,64.0,0.0002457673402512288,6.899234905967361,794.2215416324466
400,6.520210266113281,52428800.0,64.0,0.00032768978700163843,9.100177394100195,678.721082380735
500,6.3078413009643555,65536000.0,64.0,0.0004096122337520481,10.923708178622533,548.858847989429
600,6.154084205627441,78643200.0,64.0,0.0004915346805024576,11.282658432481055,470.63563957412833
700,6.068515300750732,91750400.0,64.0,0.0005734571272528673,12.262624670661609,432.0387575413528
800,5.952113628387451,104857600.0,64.0,0.0006553795740032769,13.49630608030854,384.5653088112029
900,5.886079788208008,117964800.0,64.0,0.0007373020207536865,14.145009977440735,359.99127253861815
1000,5.850094795227051,131072000.0,64.0,0.0008192244675040962,15.330727306934163,347.2672982008687
1100,5.773473739624023,144179200.0,64.0,0.0009011469142545058,16.766125771481164,321.6531334546227
1300,5.581474781036377,170393600.0,64.0,0.001064991807755325,21.40449093190184,265.46281676808474
1400,5.608663558959961,183500800.0,64.0,0.0011469142545057346,22.642155380559977,272.7794406546083
1500,5.493248462677002,196608000.0,64.0,0.0012288367012561444,28.58051761386008,243.04544994863534
1600,5.459633827209473,209715200.0,64.0,0.0013107591480065537,29.01360961240244,235.01135384461602
1700,5.4156670570373535,222822400.0,64.0,0.0013926815947569633,30.499249450585207,224.9025184605125
1800,5.420809745788574,235929600.0,64.0,0.001474604041507373,31.307234619677985,226.06210124334066
1900,5.406384468078613,249036800.0,64.0,0.0015565264882577826,31.794326969277435,222.82450044068776
2000,5.35754919052124,262144000.0,64.0,0.0016384489350081924,32.65231212511817,212.20423647552514
2100,5.34975528717041,275251200.0,64.0,0.0017203713817586018,33.551048446925186,210.55676561972655
2200,5.22929048538208,288358400.0,64.0,0.0018022938285090116,35.35565450171934,186.66031830120593
2300,5.286524295806885,301465600.0,64.0,0.0018842162752594211,35.94888817560293,197.65523899301945
2400,5.250103950500488,314572800.0,64.0,0.0019661387220098305,36.60198386486384,190.58607894724972
2500,5.226907253265381,327680000.0,64.0,0.0020480611687602405,37.81483897551492,186.2159931110552
2600,5.173780918121338,340787200.0,64.0,0.00212998361551065,38.88940051515302,176.5812160484737
2700,5.1750102043151855,353894400.0,64.0,0.0022119060622610596,39.15913127986263,176.79841837401293
2800,5.1475725173950195,367001600.0,64.0,0.002293828509011469,39.80073122505762,172.01342350381165
2900,5.176329135894775,380108800.0,64.0,0.0023757509557618788,40.52615440586314,177.03175723639916
3000,5.086940288543701,393216000.0,64.0,0.0024576734025122888,41.06737286071214,161.89375529098876
3100,5.092759132385254,406323200.0,64.0,0.002539595849262698,41.90164168628893,162.83853587150966
3200,5.114818096160889,419430400.0,64.0,0.0026215182960131075,42.18678517366773,166.47049660654844
3300,5.112334251403809,432537600.0,64.0,0.0027034407427635175,42.33281299568441,166.05752283003812
3400,5.063018321990967,445644800.0,64.0,0.0027853631895139266,43.61171434162396,158.06689381301962
3500,5.104714393615723,458752000.0,64.0,0.0028672856362643366,44.02530104306453,164.79699673529552
3600,5.045317649841309,471859200.0,64.0,0.002949208083014746,44.428091669906074,155.29362035837914
3700,5.05225944519043,486998016.0,96.0,0.003674177690731124,44.96266034045097,156.37538724805404
3800,4.964696407318115,506658816.0,96.0,0.0036733756884398663,46.61140500136995,143.26504944982938
3900,5.117413520812988,532283392.0,128.0,0.0042388106201111725,47.13373803034162,166.90311941438475
4000,4.924695014953613,558497792.0,128.0,0.004233982855947295,47.816312820802004,137.6473548556073
4100,4.884428977966309,584712192.0,128.0,0.004227218505873611,48.29347088538043,132.21494612735918
4200,4.847341060638428,610926592.0,128.0,0.0042185237704758585,49.091627801415214,127.40118705507666
4300,4.807347297668457,637140992.0,128.0,0.004207906619840105,49.78156593946154,122.40647850848872
4400,4.770588397979736,663355392.0,128.0,0.004195376786246924,50.612062558003835,117.98864582095558
4500,4.74614143371582,689569792.0,128.0,0.00418094575525023,51.448886810654564,115.13915423856986
4600,4.741726875305176,715784192.0,128.0,0.004164626755148971,52.19174170670894,114.63198600238753
4700,4.695927619934082,741998592.0,128.0,0.004146434744861325,53.08772586781836,109.50033623970539
4800,4.672719955444336,768212992.0,128.0,0.004126386400212505,54.39867753491377,106.98835057932023
4900,4.63095760345459,794427392.0,128.0,0.004104500098648761,55.59243434696426,102.61227895035941
5000,4.642457962036133,820641792.0,128.0,0.004080795902391567,56.200189301639526,103.79916870071978
5100,4.622229099273682,846856192.0,128.0,0.004055295540047459,57.04478443868497,101.72052474632778
5200,4.601382732391357,873070592.0,128.0,0.004028022386690365,58.428112504119035,99.62197097591601
5300,4.588296413421631,899284992.0,128.0,0.003999001442434688,59.84759316642894,98.32677921717448
5400,4.558622360229492,925499392.0,128.0,0.003968259309518793,61.079855055958284,95.45189088874011
5500,4.562715530395508,951713792.0,128.0,0.003935824167919885,62.22128241710329,95.8433924153975
5600,4.531927108764648,977928192.0,128.0,0.003901725749522651,63.611127491939214,92.93748926983415
5700,4.536739826202393,1004142592.0,128.0,0.003865995310865335,65.13989807567228,93.38584919445869
5800,4.52271842956543,1030356992.0,128.0,0.0038286656044882275,66.39105520898562,92.0855862166206
5900,4.51625394821167,1056571392.0,128.0,0.003789770848910832,67.60138997017322,91.49222062833438
6000,4.479410171508789,1082785792.0,128.0,0.0037493466972652397,68.98805580314666,88.18264469709513
6100,4.487736701965332,1109000192.0,128.0,0.003707430204614449,70.05864526908607,88.91996557634803
6200,4.463210105895996,1135214592.0,128.0,0.0036640597939856037,71.76629352622265,86.76558925378986
6300,4.461318016052246,1161428992.0,128.0,0.0036192752211492694,73.72276429713703,86.60157617624553
6400,4.4685869216918945,1187643392.0,128.0,0.0035731175381770483,75.76631388868886,87.23336829854557
6500,4.447690963745117,1213857792.0,128.0,0.0035256290558109307,77.78074599060835,85.42945637489488
6600,4.433760643005371,1240072192.0,128.0,0.0034768533046788765,79.13558797637958,84.24764724821871
6700,4.42388391494751,1266286592.0,128.0,0.003426834995392175,80.06542093378171,83.41965182055466
6800,4.4136505126953125,1292500992.0,128.0,0.0033756199775611794,81.80816831309757,82.57033806423364
6900,4.408700942993164,1318715392.0,128.0,0.003323255197766955,83.1172616196407,82.16266016801868
7000,4.400843143463135,1344929792.0,128.0,0.003269788656527391,84.64172070976241,81.5195723919287
7100,4.410968780517578,1371144192.0,128.0,0.003215269364297211,85.6132789153977,82.34920317652012
7200,4.382132530212402,1397358592.0,128.0,0.0031597472965422205,87.96684471742823,80.0084720916521
7300,4.38117790222168,1423572992.0,128.0,0.003103273347928967,89.16554904762037,79.93213020954484
7400,4.365261077880859,1449787392.0,128.0,0.0030458992856718155,90.65173939431105,78.66993624111468
7500,4.35058069229126,1476001792.0,128.0,0.002987677702080188,91.91843363313941,77.52346713695499
7600,4.352075099945068,1502216192.0,128.0,0.0029286619663494787,93.23601484675984,77.63940540753705
7700,4.352682590484619,1552285696.0,256.0,0.003980358484248514,94.38059435388797,77.68658494092764
7800,4.305466175079346,1604714496.0,256.0,0.003806975259488525,97.68728963556104,74.10375272482166
7900,4.254138469696045,1657143296.0,256.0,0.0036306338361984697,101.07058881192096,70.39614264553607
8000,4.207376003265381,1709572096.0,256.0,0.003451980644281908,104.49766326449684,67.18002815388321
8100,4.176931858062744,1762000896.0,256.0,0.0032716705880912423,108.47290699416837,65.16560884465642
8200,4.133913040161133,1814429696.0,256.0,0.0030903646456885716,112.77714295069859,62.4217042964071
8300,4.118953704833984,1866858496.0,256.0,0.0029087274458416326,117.45263580957645,61.494866810559586
8400,4.095231056213379,1919287296.0,256.0,0.0027274248316370314,122.30404081931204,60.05321322259284
8500,4.071131229400635,1971716096.0,256.0,0.002547121419642043,127.6892930775687,58.62324143080582
8600,4.047577381134033,2024144896.0,256.0,0.0023684781635625687,133.3905267176444,57.25857318240949
8700,4.03083610534668,2076573696.0,256.0,0.002192149931328357,138.90052882519217,56.307970966530625
8800,3.9597036838531494,2152857600.0,384.0,0.0023783369349517874,154.6763997777648,52.44178429913436
8900,3.926340341567993,2231500800.0,384.0,0.0020718157436175814,165.87548714264923,50.721016004763214
9000,3.8978264331817627,2310144000.0,384.0,0.001778506284478852,174.46615229359486,49.29518619519544
9100,3.862725257873535,2388787200.0,384.0,0.0015008268553325934,185.79290839306182,47.59488311492736
9200,3.813575029373169,2491285504.0,512.0,0.001347486510481413,197.78173610406083,45.31214188577449
9300,3.775089740753174,2596143104.0,512.0,0.0009940118497791864,212.03951944923185,43.60142096451565
9400,3.747403621673584,2701000704.0,512.0,0.0006881286452273829,227.92165118150416,42.410824381526474
9500,3.7258005142211914,2805858304.0,512.0,0.0004343179957281791,247.9723719012037,41.50444434782002
9600,3.702735662460327,2934571008.0,640.0,0.00022332241540955764,272.5842500932393,40.55810602109706
9700,3.6930346488952637,3065643008.0,640.0,5.8107621160417696e-05,300.28879561638604,40.16655358290451


==> Llama_results/llama_160M_appendix_sign_results/gns_64_dissect_3.csv <==
_step,validation_metrics/loss,n_tokens_seen,batch_size/global_batch_size,lr,adaptive_batch_metrics/gns_ema,perplexity
1,12.264338493347168,131072.0,64.0,8.19224467504096e-07,6.761522396456481,211999.35121591264
100,7.7242631912231445,13107200.0,64.0,8.192244675040961e-05,3.8676448123535687,2262.584880748174
200,6.94979190826416,26214400.0,64.0,0.00016384489350081922,5.437347557525658,1042.9326799263822
300,6.653814315795898,39321600.0,64.0,0.0002457673402512288,6.541500562042041,775.7375977707333
400,6.4786834716796875,52428800.0,64.0,0.00032768978700163843,8.59937168870206,651.1131728217989
500,6.3310370445251465,65536000.0,64.0,0.0004096122337520481,10.27632540031272,561.7388400818458
600,6.193758964538574,78643200.0,64.0,0.0004915346805024576,11.278586156607458,489.6833533380455
700,6.040274143218994,91750400.0,64.0,0.0005734571272528673,12.098760485071212,420.00816149476026
1100,5.7285943031311035,144179200.0,64.0,0.0009011469142545058,16.76926476747922,307.5366610697408
1200,5.655503749847412,157286400.0,64.0,0.0009830693610049152,17.67501469164927,285.8604486194434
1300,5.5880279541015625,170393600.0,64.0,0.001064991807755325,21.195800643054937,267.20815304810407
1400,5.61604642868042,183500800.0,64.0,0.0011469142545057346,22.290128456663492,274.800788218826
1500,5.485910415649414,196608000.0,64.0,0.0012288367012561444,28.878947129099238,241.26849865675158
1600,5.479002952575684,209715200.0,64.0,0.0013107591480065537,29.384178139164952,239.60768800905905
1700,5.4377288818359375,222822400.0,64.0,0.0013926815947569633,30.614079858459284,229.91941589018276
1800,5.423337936401367,235929600.0,64.0,0.001474604041507373,31.297436131315255,226.6343524008075
1900,5.413690090179443,249036800.0,64.0,0.0015565264882577826,31.963147961883617,224.45833285004204
2000,5.3855299949646,262144000.0,64.0,0.0016384489350081924,32.715999516335984,218.2257320027695
2100,5.321987628936768,275251200.0,64.0,0.0017203713817586018,33.59491294318703,204.7905253051572
2200,5.2743635177612305,288358400.0,64.0,0.0018022938285090116,35.61249470518829,195.26615351351333
2300,5.298494338989258,301465600.0,64.0,0.0018842162752594211,36.000120492916075,200.03539762035348
2400,5.2413129806518555,314572800.0,64.0,0.0019661387220098305,36.62086476285002,188.91798529681736
2500,5.200413703918457,327680000.0,64.0,0.0020480611687602405,37.344975250715116,181.3472504265184
2600,5.224796295166016,340787200.0,64.0,0.00212998361551065,38.34896079705291,185.823313563022
2700,5.202680587768555,353894400.0,64.0,0.0022119060622610596,38.78290424892536,181.75880988226953
2800,5.153719902038574,367001600.0,64.0,0.002293828509011469,39.371086822148776,173.07411307501906
2900,5.139726161956787,380108800.0,64.0,0.0023757509557618788,39.80188295561462,170.669026249551
3000,5.122745990753174,393216000.0,64.0,0.0024576734025122888,40.226995564807325,167.79550246990198
3100,5.079901218414307,406323200.0,64.0,0.002539595849262698,41.08748894010855,160.75817519679916
3200,5.092705726623535,419430400.0,64.0,0.0026215182960131075,41.671356600990364,162.8298395876822
3300,5.127267360687256,432537600.0,64.0,0.0027034407427635175,41.80749029703749,168.55588570142206
3400,5.0183820724487305,445644800.0,64.0,0.0027853631895139266,42.7312220404115,151.16652934113162
3500,5.0521039962768555,458752000.0,64.0,0.0028672856362643366,42.95806163053722,156.35108075325465
3600,5.065468788146973,471859200.0,64.0,0.002949208083014746,43.4086651387816,158.45470635338503
3700,5.03065299987793,486998016.0,96.0,0.003674177690731124,44.387224571984795,153.0329105473291
3800,4.960876941680908,506658816.0,96.0,0.0036733756884398663,46.66992000108002,142.7188971852999
3900,5.036365509033203,532283392.0,128.0,0.0042388106201111725,46.954588071454594,153.90961415447637
4000,4.9118452072143555,558497792.0,128.0,0.004233982855947295,48.00078741098986,135.88992828841302
4100,4.867697238922119,584712192.0,128.0,0.004227218505873611,48.46922288796187,130.02116422324875
4200,4.849098205566406,610926592.0,128.0,0.0042185237704758585,49.24351482921415,127.62524619927369
4300,4.753877639770508,637140992.0,128.0,0.004207906619840105,49.942757952688865,116.03334883785043
4400,4.735851287841797,663355392.0,128.0,0.004195376786246924,50.729283399558746,113.96043056586308
4500,4.719695091247559,689569792.0,128.0,0.00418094575525023,51.608153059571926,112.13405679939945
4600,4.729367256164551,715784192.0,128.0,0.004164626755148971,52.44939211955613,113.22389795499265
4700,4.670314788818359,741998592.0,128.0,0.004146434744861325,53.28528000978077,106.73133497571386
4800,4.636277675628662,768212992.0,128.0,0.004126386400212505,54.55828774891418,103.15963838517065
4900,4.641870498657227,794427392.0,128.0,0.004104500098648761,55.45157999375841,103.73820839807307
5000,4.602169036865234,820641792.0,128.0,0.004080795902391567,56.26243108026644,99.7003349823377
5100,4.580649375915527,846856192.0,128.0,0.004055295540047459,57.22981859228272,97.57773827089807
5200,4.581718444824219,873070592.0,128.0,0.004028022386690365,58.69570992290143,97.68211137814511
5300,4.575770378112793,899284992.0,128.0,0.003999001442434688,59.86791996805639,97.10281621422526
5400,4.548503875732422,925499392.0,128.0,0.003968259309518793,61.10072267843161,94.4909323315606
5500,4.55070686340332,951713792.0,128.0,0.003935824167919885,62.27247162337346,94.69932414852066
5600,4.514045715332031,977928192.0,128.0,0.003901725749522651,63.466196338495884,91.29040740581685
5700,4.5193071365356445,1004142592.0,128.0,0.003865995310865335,64.96372335611578,91.77199048578885
5800,4.486701488494873,1030356992.0,128.0,0.0038286656044882275,66.32190406338611,88.82796206004679
5900,4.482913017272949,1056571392.0,128.0,0.003789770848910832,67.70164969598109,88.4920765301455
6000,4.465847492218018,1082785792.0,128.0,0.0037493466972652397,69.25083037754189,86.99472565990258
6100,4.479524612426758,1109000192.0,128.0,0.003707430204614449,70.63377113504882,88.19273697737707
6200,4.466275215148926,1135214592.0,128.0,0.0036640597939856037,72.12463071533416,87.03194325777801
6300,4.452761650085449,1161428992.0,128.0,0.0036192752211492694,73.89871284875778,85.86374248619833
6400,4.444497108459473,1187643392.0,128.0,0.0035731175381770483,75.29536062730922,85.15704231121883
6500,4.422126770019531,1213857792.0,128.0,0.0035256290558109307,77.17961124193909,83.27320010858739
6600,4.418505668640137,1240072192.0,128.0,0.0034768533046788765,77.77491284659348,82.97220470513987
6700,4.414090633392334,1266286592.0,128.0,0.003426834995392175,78.88152037172551,82.60668697734351
6800,4.416362285614014,1292500992.0,128.0,0.0033756199775611794,80.19974072185767,82.79455394475903
6900,4.385532379150391,1318715392.0,128.0,0.003323255197766955,81.1641398709347,80.28095174288404
7000,4.364886283874512,1344929792.0,128.0,0.003269788656527391,83.87682212333853,78.64045674524603
7100,4.385112762451172,1371144192.0,128.0,0.003215269364297211,84.64942277241944,80.24727158177676
7200,4.3648529052734375,1397358592.0,128.0,0.0031597472965422205,86.36005690061374,78.63783188061943
7300,4.3745245933532715,1423572992.0,128.0,0.003103273347928967,86.53167212741175,79.40208230025856
7400,4.34419059753418,1449787392.0,128.0,0.0030458992856718155,88.98977591615771,77.02966424000334
7500,4.326591491699219,1476001792.0,128.0,0.002987677702080188,89.96733305674874,75.68587049487476
7600,4.332354545593262,1502216192.0,128.0,0.0029286619663494787,90.62850995547471,76.12331153297418
7700,4.324764728546143,1528430592.0,128.0,0.0028689061756398374,92.29055400576321,75.54773654286657
7800,4.242396354675293,1578500096.0,256.0,0.00389407665247411,75.65171083662692,69.57437711613504
7900,4.300538063049316,1630928896.0,256.0,0.003719134147353324,79.39724527915533,73.73945950572312
8000,4.223562717437744,1683357696.0,256.0,0.0035415554504130155,82.53957682614319,68.27630065646254
8100,4.166933059692383,1735786496.0,256.0,0.0033619915271370497,88.01695974897322,64.51727772864194
8200,4.141641616821289,1788215296.0,256.0,0.0031811006204240048,92.28708789971239,62.90600428748626
8300,4.096168041229248,1840644096.0,256.0,0.002999545837609639,97.54024847941308,60.109508553359234
8400,4.089755058288574,1893072896.0,256.0,0.002817992719657361,102.03915613340021,59.72526070477497
8500,4.065964221954346,1945501696.0,256.0,0.0026371068014275534,107.13814527642313,58.321115920366076
8600,4.038352012634277,1997930496.0,256.0,0.0024575511719692605,113.57017359193819,56.73277083437584
8700,4.025802135467529,2050359296.0,256.0,0.002279984043777702,119.04188110214562,56.0252305870792
8800,4.008697986602783,2102788096.0,256.0,0.0021050563399281877,124.03592783407547,55.07511532245502
8900,3.9804911613464355,2155216896.0,256.0,0.0019334093079314794,129.9121970451389,53.543326182346995
9000,3.957156181335449,2207645696.0,256.0,0.0017656721690577136,136.89713852270137,52.30835874472593
9100,3.9480652809143066,2260074496.0,256.0,0.0016024598117459338,143.09927420375084,51.834983627359634
9200,3.8892974853515625,2336358400.0,384.0,0.0016840939087734731,152.052264957955,48.8765379760725
9300,3.84896183013916,2415001600.0,384.0,0.0014121401705402819,163.0182131270145,46.94430176538558
9400,3.819878578186035,2493644800.0,384.0,0.0011588371025776996,174.53853045200262,45.598671311313666
9500,3.793755531311035,2572288000.0,384.0,0.0009262731552651572,187.19665408811795,44.42291906047279
9600,3.7445902824401855,2674786304.0,512.0,0.0007598801172224264,204.31035374244996,42.29167602633133
9700,3.7135825157165527,2779643904.0,512.0,0.0004926719242256099,223.96846103630995,41.00042841174028
9800,3.6959774494171143,2884501504.0,512.0,0.00028039966970640505,252.61701745172016,40.28492983116288
9900,3.677319049835205,3013214208.0,640.0,0.00011149007967440578,277.3092049678378,39.540246417714556
10000,3.671008348464966,3168141312.0,768.0,3.871311703096508e-06,306.402138259391,39.291505421048576


==> Llama_results/llama_160M_appendix_sign_results/gns_64_dissect_4.csv <==
_step,validation_metrics/loss,n_tokens_seen,batch_size/global_batch_size,lr,adaptive_batch_metrics/gns_ema,perplexity
1,12.257978439331055,131072.0,64.0,8.19224467504096e-07,7.474139001000747,210655.30253250507
100,7.703163146972656,13107200.0,64.0,8.192244675040961e-05,3.902379175285036,2215.3443806217115
200,6.957539081573486,26214400.0,64.0,0.00016384489350081922,5.4970203356082035,1051.0438388563268
300,6.638882637023926,39321600.0,64.0,0.0002457673402512288,7.055041552610099,764.2405816343763
400,6.490769386291504,52428800.0,64.0,0.00032768978700163843,8.783414087212222,659.0302170216958
500,6.328653335571289,65536000.0,64.0,0.0004096122337520481,10.887721678154799,560.4014128309491
600,6.177502632141113,78643200.0,64.0,0.0004915346805024576,11.668788835960967,481.7872526851281
700,6.057662487030029,91750400.0,64.0,0.0005734571272528673,12.904927126990478,427.37527312286954
800,6.005730628967285,104857600.0,64.0,0.0006553795740032769,14.063775312949465,405.74733121760306
1100,5.760351181030273,144179200.0,64.0,0.0009011469142545058,12.342938101147318,317.45979520223216
1200,5.616395473480225,157286400.0,64.0,0.0009830693610049152,7.286527739366282,274.8967227466861
1300,5.615198135375977,170393600.0,64.0,0.001064991807755325,8.854996488170356,274.5677753957061
1400,5.576964378356934,183500800.0,64.0,0.0011469142545057346,9.33541729196629,264.2681687651174
1500,5.485256671905518,196608000.0,64.0,0.0012288367012561444,11.875887570980595,241.11082243069424
1600,5.478952884674072,209715200.0,64.0,0.0013107591480065537,12.356611206359565,239.5956916552291
1700,5.44691276550293,222822400.0,64.0,0.0013926815947569633,13.105678879413984,232.04069493881218
1800,5.413298606872559,235929600.0,64.0,0.001474604041507373,13.563144487688295,224.37047835754575
1900,5.388853073120117,249036800.0,64.0,0.0015565264882577826,14.17281635647758,218.95211941838764
2000,5.409769058227539,262144000.0,64.0,0.0016384489350081924,14.741571500799845,223.57994776844475
2100,5.3538007736206055,275251200.0,64.0,0.0017203713817586018,15.412037994730968,211.41029546969017
2200,5.2814154624938965,288358400.0,64.0,0.0018022938285090116,17.488233098086933,196.64802635500587
2300,5.289451599121094,301465600.0,64.0,0.0018842162752594211,18.06049340495391,198.23468352036045
2400,5.267838478088379,314572800.0,64.0,0.0019661387220098305,18.789466409433363,193.99618192843167
2500,5.228761196136475,327680000.0,64.0,0.0020480611687602405,19.860825342169225,186.5615471437094
2600,5.209857940673828,340787200.0,64.0,0.00212998361551065,20.858488581504204,183.06804982259467
2700,5.197061538696289,353894400.0,64.0,0.0022119060622610596,21.4224518171858,180.74036224353392
2800,5.199375629425049,367001600.0,64.0,0.002293828509011469,22.072982319816216,181.15909614737618
2900,5.168087959289551,380108800.0,64.0,0.0023757509557618788,22.74081567475131,175.57880251187305
3000,5.1216840744018555,393216000.0,64.0,0.0024576734025122888,23.253656524495405,167.61741225734139
3100,5.109472751617432,406323200.0,64.0,0.002539595849262698,24.167996199537505,165.58302847045843
3200,5.13887357711792,419430400.0,64.0,0.0026215182960131075,24.818686049030237,170.52357843741666
3300,5.1190643310546875,432537600.0,64.0,0.0027034407427635175,25.363114651721197,167.17887233853835
3400,5.061656951904297,445644800.0,64.0,0.0027853631895139266,26.807044761244317,157.8518526805841
3500,5.04999303817749,458752000.0,64.0,0.0028672856362643366,27.132832471956842,156.02137828947068
3600,5.03163480758667,471859200.0,64.0,0.002949208083014746,27.732944539237177,153.18323322049983
3700,5.025825023651123,484966400.0,64.0,0.002999976468836364,28.357081178978053,152.29585197561462
3800,5.014225482940674,498073600.0,64.0,0.0029996773982953716,28.906598991827433,150.53949619378673
3900,4.97859001159668,511180800.0,64.0,0.0029990346357888437,29.395145003183742,145.26940900098808
4000,4.9629225730896,524288000.0,64.0,0.0029980483286233344,30.341093583067625,143.01114625902585
4100,4.940608501434326,537395200.0,64.0,0.002996718702838022,30.961462486538714,139.85532583923018
4200,4.995782375335693,550502400.0,64.0,0.002995046063152909,31.553543711137827,147.78852626160844
4300,4.931053638458252,563609600.0,64.0,0.002993030792898985,32.28271527439158,138.525391154265
4400,4.923366546630859,576716800.0,64.0,0.0029906733539303764,32.82559177189371,137.4646161131613
4500,4.886859893798828,589824000.0,64.0,0.0029879742865184995,33.47432609425615,132.53674050224993
4600,4.883414268493652,602931200.0,64.0,0.0029849342092282444,34.150697472670586,132.08085441266903
4700,4.887471675872803,616038400.0,64.0,0.002981553818776211,35.01727033241814,132.61784891203806
4800,4.868880748748779,635109376.0,96.0,0.0036449012050486698,35.83648234177343,130.17513664474532
4900,4.800416469573975,654770176.0,96.0,0.003637010611886473,36.666098077496734,121.56103344981841
5000,4.7658257484436035,674430976.0,96.0,0.003628191927972345,37.68210933846202,117.42804328803477
5100,4.781383037567139,694091776.0,96.0,0.003618449700541927,38.70768416816664,119.2691897988463
5200,4.7247490882873535,713752576.0,96.0,0.00360778895304364,39.614075740627186,112.70221651992725
5300,4.701186656951904,733413376.0,96.0,0.0035962151825484137,40.79452120548626,110.07771947060034
5400,4.7041521072387695,753074176.0,96.0,0.003583734356915194,42.54074376537741,110.40463396014435
5500,4.683069705963135,772734976.0,96.0,0.003570352911713698,43.55359507560824,108.10140328958104
5600,4.693239688873291,792395776.0,96.0,0.0035560777469060005,44.592896393193506,109.20640209908501
5700,4.667705059051514,812056576.0,96.0,0.003540916223288657,45.50224424532365,106.45315817479276
5800,4.65453577041626,831717376.0,96.0,0.0035248761586972118,47.37468298295165,105.06043651369691
5900,4.641513347625732,857341952.0,128.0,0.0040445976497811755,48.46248732153955,103.70116480541077
6000,4.618513107299805,883556352.0,128.0,0.0040166222898027565,50.05749261673789,101.34323353250812
6100,4.595382213592529,909770752.0,128.0,0.00398690958889913,51.4614273197291,99.02597738994591
6200,4.562521934509277,935985152.0,128.0,0.0039554867834119154,52.73554305429831,95.82483932486247
6300,4.515646457672119,962199552.0,128.0,0.00392238267726128,56.40731222608316,91.43665684880418
6400,4.521838188171387,988413952.0,128.0,0.003887627615542647,57.779042686785104,92.00456433647587
6500,4.520153045654297,1014628352.0,128.0,0.003851253456710652,59.259441278757066,91.84965409292329
6600,4.492264270782471,1040842752.0,128.0,0.003813293543375895,60.812578514824835,89.32346959654082
6700,4.473907470703125,1067057152.0,128.0,0.0037737826717412102,61.51092947920073,87.69873461433036
6800,4.4845290184021,1093271552.0,128.0,0.003732757059705501,62.4451397093087,88.63519543474902
6900,4.446261405944824,1119485952.0,128.0,0.003690254313664368,64.1935700771133,85.30741728091236
7000,4.437589645385742,1145700352.0,128.0,0.0036463133940379568,65.90959041908023,84.57085006737482
7100,4.4444146156311035,1171914752.0,128.0,0.0036009745795576387,67.30893647915924,85.15001775568474
7200,4.414423942565918,1198129152.0,128.0,0.003554279430344244,68.92026445524641,82.63422513301745
7300,4.416327476501465,1224343552.0,128.0,0.003506270749811709,71.18233222158237,82.79167198997177
7400,4.422548770904541,1250557952.0,128.0,0.0034569925454310422,72.79519025183397,83.30834888861733
7500,4.3954033851623535,1276772352.0,128.0,0.0034064899883905933,74.57572935422169,81.0773295589268
7600,4.402167320251465,1302986752.0,128.0,0.003354809372189583,76.3530854023007,81.62759021905079
7700,4.385367393493652,1329201152.0,128.0,0.00330199807020287,77.94876337636262,80.26770762991154
7800,4.376906394958496,1355415552.0,128.0,0.00324810449225583,79.22016765123612,79.59142770942654
7900,4.360567092895508,1381629952.0,128.0,0.0031931780402491795,80.38432881599547,78.30152607394362
8000,4.344297409057617,1407844352.0,128.0,0.0031372690628743943,81.48853281475385,77.03789233521057
8100,4.34646463394165,1434058752.0,128.0,0.003080428809461257,83.38438932684268,77.20503182150053
8200,4.342429161071777,1460273152.0,128.0,0.003022709382999822,84.73864878351289,76.89410080896018
8300,4.336593151092529,1486487552.0,128.0,0.0029641636923798667,86.0904388116862,76.4466529942183
8400,4.326635837554932,1512701952.0,128.0,0.0029048454038916155,87.50918139878783,75.68922692398854
8500,4.3195929527282715,1538916352.0,128.0,0.002844808892032182,89.10046014667593,75.15802919407398
8600,4.314069747924805,1565130752.0,128.0,0.002784109189662828,89.99230320578096,74.74406027613843
8700,4.288377285003662,1591345152.0,128.0,0.002722801937562737,92.45481018959885,72.84816073282303
8800,4.2715654373168945,1641414656.0,256.0,0.003683808596546231,94.7239946949434,71.63368593757527
8900,4.231520652770996,1693843456.0,256.0,0.0035057805096650437,96.61346629190845,68.82180671399755
9000,4.18646240234375,1746272256.0,256.0,0.003325898339721662,100.57860568464477,65.78964152744066
9100,4.1418328285217285,1798701056.0,256.0,0.003144821496238814,104.0689911700983,62.918033801589196
9200,4.103930950164795,1851129856.0,256.0,0.002963213768156644,108.40606335618084,60.57794907250805
9300,4.080173492431641,1903558656.0,256.0,0.0027817408905245803,112.80124071412502,59.155732031446725
9400,4.061643123626709,1955987456.0,256.0,0.002601068104059168,117.63785570157513,58.0696483432413
9500,4.033945083618164,2008416256.0,256.0,0.002421857716514035,122.75095760407045,56.483303636280475
9600,4.005174160003662,2060845056.0,256.0,0.0022447666748014647,131.70152316709178,54.88138170843473
9700,3.997411012649536,2113273856.0,256.0,0.0020704441567656598,136.64529276545417,54.456978937294515
9800,3.976844310760498,2165702656.0,256.0,0.0018995291914357614,141.64715694314083,53.34841728970669
9900,3.903939962387085,2241986560.0,384.0,0.002031890488405064,157.83347437857853,49.59747684552635
10000,3.881251811981201,2320629760.0,384.0,0.001740527923394633,165.5914841657984,48.48487104096567
10100,3.839163303375244,2399272960.0,384.0,0.0014651085149536822,176.94646132094203,46.486563013159966
10200,3.813462972640991,2477916160.0,384.0,0.001207903059771278,187.50653619271222,45.307064639701906
10300,3.766221046447754,2580414464.0,512.0,0.0010441181044386792,202.07248352731642,43.216442940232035
10400,3.734081268310547,2685272064.0,512.0,0.0007307926795795215,217.79803352348893,41.849559379365935
10500,3.7099297046661377,2790129664.0,512.0,0.0004689147942289489,235.64141553284503,40.85093479595673
10600,3.684483528137207,2918842368.0,640.0,0.0002501959621642867,260.88235833286814,39.82454887853918
10700,3.6728222370147705,3049914368.0,640.0,7.232663988339966e-05,285.1378014431951,39.36284051022829


==> Llama_results/llama_160M_appendix_sign_results/gns_64_dissect_5.csv <==
_step,validation_metrics/loss,n_tokens_seen,batch_size/global_batch_size,lr,adaptive_batch_metrics/gns_ema,perplexity
1,12.232748985290527,131072.0,64.0,8.19224467504096e-07,7.089220884321671,205407.06769197647
100,7.698951721191406,13107200.0,64.0,8.192244675040961e-05,3.621247757552121,2206.034240425505
200,6.963986396789551,26214400.0,64.0,0.00016384489350081922,5.335298602993957,1057.8421416426017
300,6.66100549697876,39321600.0,64.0,0.0002457673402512288,6.662337197481288,781.3361734460688
400,6.524049282073975,52428800.0,64.0,0.00032768978700163843,8.115218412802037,681.331711365728
500,6.326697826385498,65536000.0,64.0,0.0004096122337520481,10.899243252851171,559.3066135143655
600,6.210756778717041,78643200.0,64.0,0.0004915346805024576,11.702047354613795,498.0780435574283
700,6.063004970550537,91750400.0,64.0,0.0005734571272528673,12.75094927006012,429.66462845290874
800,5.971625804901123,104857600.0,64.0,0.0006553795740032769,13.479657133303174,392.14270029076715
900,5.922688961029053,117964800.0,64.0,0.0007373020207536865,14.420327806699573,373.41446203271704
1000,5.949370861053467,131072000.0,64.0,0.0008192244675040962,15.71338943853142,383.5119808215417
1100,5.721269130706787,144179200.0,64.0,0.0009011469142545058,16.92599394067634,305.2921328152714
1300,5.623496055603027,170393600.0,64.0,0.001064991807755325,22.131256865926325,276.8555958412344
1400,5.535974025726318,183500800.0,64.0,0.0011469142545057346,23.247425487761337,253.65473358782785
1500,5.473174571990967,196608000.0,64.0,0.0012288367012561444,29.813259198003486,238.2152250561686
1600,5.466928005218506,209715200.0,64.0,0.0013107591480065537,30.007729155178602,236.73183561566822
1700,5.453716278076172,222822400.0,64.0,0.0013926815947569633,31.109701441205445,233.62476924880542
1800,5.422636985778809,235929600.0,64.0,0.001474604041507373,31.683394702746195,226.47554857372182
1900,5.398503303527832,249036800.0,64.0,0.0015565264882577826,32.32866708163952,221.07528586475811
2000,5.363155364990234,262144000.0,64.0,0.0016384489350081924,33.058912291903226,213.3972313925187
2100,5.323569297790527,275251200.0,64.0,0.0017203713817586018,33.65907473303502,205.11469239549245
2200,5.261389255523682,288358400.0,64.0,0.0018022938285090116,36.37689587813435,192.7490831058976
2300,5.252838134765625,301465600.0,64.0,0.0018842162752594211,35.995886042090646,191.10788944340777
2400,5.245647430419922,314572800.0,64.0,0.0019661387220098305,36.906829595148025,189.7386180252408
2500,5.1905198097229,327680000.0,64.0,0.0020480611687602405,38.013915159524984,179.56186668119722
2600,5.180176734924316,340787200.0,64.0,0.00212998361551065,39.10738423506411,177.7142165266632
2700,5.197596549987793,353894400.0,64.0,0.0022119060622610596,39.60249055857915,180.83708625007537
2800,5.196395397186279,367001600.0,64.0,0.002293828509011469,40.11202195887125,180.62000367807826
2900,5.163304328918457,380108800.0,64.0,0.0023757509557618788,40.65350549472724,174.74090411557535
3000,5.119039535522461,393216000.0,64.0,0.0024576734025122888,41.255672299379704,167.17472710081358
3100,5.079482078552246,406323200.0,64.0,0.002539595849262698,42.20731085606196,160.69080915630477
3200,5.111246109008789,419430400.0,64.0,0.0026215182960131075,42.69517004240022,165.87692687431235
3300,5.103271484375,432537600.0,64.0,0.0027034407427635175,42.50151118741059,164.55938109598972
3400,5.034482955932617,445644800.0,64.0,0.0027853631895139266,43.200324572622534,153.62014369039014
3500,5.065284252166748,458752000.0,64.0,0.0028672856362643366,43.57873397599302,158.42546845663185
3600,5.0483598709106445,471859200.0,64.0,0.002949208083014746,43.76367494766482,155.76677724115933
3700,5.128462314605713,486998016.0,96.0,0.003674177690731124,45.463951914317896,168.75742260719613
3800,5.002173900604248,506658816.0,96.0,0.0036733756884398663,46.96306349724924,148.73614550179366
3900,5.027464389801025,532283392.0,128.0,0.0042388106201111725,47.15078063942899,152.5457254011701
4000,4.929195880889893,558497792.0,128.0,0.004233982855947295,48.14855241265418,138.26828345626967
4100,4.889643669128418,584712192.0,128.0,0.004227218505873611,48.703900206434724,132.90620702802866
4200,4.808480739593506,610926592.0,128.0,0.0042185237704758585,49.51298305820258,122.54529780006872
4300,4.777970790863037,637140992.0,128.0,0.004207906619840105,50.23655120888165,118.8629074610482
4400,4.7928924560546875,663355392.0,128.0,0.004195376786246924,51.0725007473999,120.64983880973466
4500,4.723041534423828,689569792.0,128.0,0.00418094575525023,51.8683080170757,112.50993562639218
4600,4.703483581542969,715784192.0,128.0,0.004164626755148971,52.5042094211666,110.33085029129379
4700,4.667396545410156,741998592.0,128.0,0.004146434744861325,53.40354478036577,106.4203209889506
4800,4.644951820373535,768212992.0,128.0,0.004126386400212505,54.59316328664444,104.05835217210108
4900,4.62054443359375,794427392.0,128.0,0.004104500098648761,55.43926697491577,101.5493039347506
5000,4.604648113250732,820641792.0,128.0,0.004080795902391567,56.27467505089028,99.94780635188997
5100,4.614834308624268,846856192.0,128.0,0.004055295540047459,57.10673536653084,100.97109710640395
5200,4.566549301147461,873070592.0,128.0,0.004028022386690365,58.008215157931076,96.21153925438728
5300,4.5587639808654785,899284992.0,128.0,0.003999001442434688,59.2378855482896,95.46540980348992
5400,4.561038494110107,925499392.0,128.0,0.003968259309518793,60.480861082396856,95.68279427069857
5500,4.548183441162109,951713792.0,128.0,0.003935824167919885,61.76311076317109,94.4606590208272
5600,4.534537315368652,977928192.0,128.0,0.003901725749522651,63.236875921474336,93.18039219358192
5700,4.526073455810547,1004142592.0,128.0,0.003865995310865335,64.53855175437695,92.39505462219924
5800,4.499102592468262,1030356992.0,128.0,0.0038286656044882275,66.07330898953842,89.93638548527761
5900,4.504133701324463,1056571392.0,128.0,0.003789770848910832,67.46315424809028,90.39000537948358
6000,4.472264766693115,1082785792.0,128.0,0.0037493466972652397,68.99520006409256,87.55478981302709
6100,4.46466588973999,1109000192.0,128.0,0.003707430204614449,70.57823718378093,86.89199318291502
6200,4.46914529800415,1135214592.0,128.0,0.0036640597939856037,72.02347947849003,87.28209094656212
6300,4.466754913330078,1161428992.0,128.0,0.0036192752211492694,73.54288931146696,87.0737023377375
6400,4.436847686767578,1187643392.0,128.0,0.0035731175381770483,75.1545815421375,84.50812526880183
6500,4.4499006271362305,1213857792.0,128.0,0.0035256290558109307,76.5475092721745,85.61843543032683
6600,4.4226813316345215,1240072192.0,128.0,0.0034768533046788765,78.2401005567147,83.31939303615343
6700,4.4298505783081055,1266286592.0,128.0,0.003426834995392175,78.96947414819255,83.91887667286608
6800,4.429106712341309,1292500992.0,128.0,0.0033756199775611794,80.19145394934304,83.85647548847338
6900,4.405333518981934,1318715392.0,128.0,0.003323255197766955,81.1215751320759,81.88644897445405
7000,4.391524791717529,1344929792.0,128.0,0.003269788656527391,83.35138026836621,80.7634726151765
7100,4.399757385253906,1371144192.0,128.0,0.003215269364297211,83.98517951478786,81.43110988013106
7200,4.361124515533447,1397358592.0,128.0,0.0031597472965422205,85.21604158705317,78.34518528434808
7300,4.37062406539917,1423572992.0,128.0,0.003103273347928967,86.14770484019196,79.0929754904077
7400,4.354733467102051,1449787392.0,128.0,0.0030458992856718155,88.41280050031314,77.84607403179251
7500,4.340543746948242,1476001792.0,128.0,0.002987677702080188,89.26326251993086,76.74926017047761
7600,4.353425025939941,1502216192.0,128.0,0.0029286619663494787,90.40115974929654,77.74428363211737
7700,4.337872505187988,1528430592.0,128.0,0.0028689061756398374,91.24030320815453,76.54451792140995
7800,4.32796049118042,1554644992.0,128.0,0.00280846510548765,92.3670043540268,75.78955536839203
7900,4.368935585021973,1604714496.0,256.0,0.003806975259488525,95.11035751005808,78.95954123557983
8000,4.287281036376953,1657143296.0,256.0,0.0036306338361984697,97.76514214579153,72.76834479371152
8100,4.408462047576904,1709572096.0,256.0,0.003451980644281908,101.14840657244514,82.14303422948355
8200,4.175053596496582,1762000896.0,256.0,0.0032716705880912423,104.89766994344659,65.04332566197894
8300,4.131932258605957,1814429696.0,256.0,0.0030903646456885716,109.62202661115631,62.29818291072166
8400,4.117838382720947,1866858496.0,256.0,0.0029087274458416326,114.3261126878014,61.42631845961916
8500,4.09102725982666,1919287296.0,256.0,0.0027274248316370314,119.18022515998774,59.80129162637922
8600,4.065892219543457,1971716096.0,256.0,0.002547121419642043,124.41651440769337,58.316916810588914
8700,4.03843355178833,2024144896.0,256.0,0.0023684781635625687,129.62907468592235,56.73739696511957
8800,4.020358562469482,2076573696.0,256.0,0.002192149931328357,134.8390902599491,55.72108173394505
8900,4.0016632080078125,2129002496.0,256.0,0.002018783104487383,140.40882794847943,54.6890336717382
9000,3.949713706970215,2205286400.0,384.0,0.002172644260391566,148.65632168174244,51.92050022951157
9100,3.9094207286834717,2283929600.0,384.0,0.0018746563919566164,157.20715871396357,49.87005531211639
9200,3.875398874282837,2362572800.0,384.0,0.0015915058085621788,166.68136331222036,48.20192096378486
9300,3.8437583446502686,2441216000.0,384.0,0.0013255270494149094,177.96318319721982,46.70066220954702
9400,3.816220283508301,2519859200.0,384.0,0.001078913074295864,190.79027374133722,45.43216268924704
9500,3.7668445110321045,2622357504.0,512.0,0.0009128918491007254,206.3034231893899,43.24339526290316
9600,3.7342031002044678,2727215104.0,512.0,0.0006196354399437545,226.26924243901843,41.85465830104422
9700,3.7130486965179443,2832072704.0,512.0,0.00037945499113406847,246.5367079154272,40.97854743666482
9800,3.690779685974121,2960785408.0,640.0,0.00018185218872666245,272.6309744265382,40.07608153779499
9900,3.682163715362549,3091857408.0,640.0,3.784736614734925e-05,301.044743988242,39.732270457019546


==> Llama_results/llama_160M_appendix_sign_results/gns_64_dissect_6.csv <==
_step,validation_metrics/loss,n_tokens_seen,batch_size/global_batch_size,lr,adaptive_batch_metrics/gns_ema,perplexity
1,12.252019882202148,131072.0,64.0,8.19224467504096e-07,7.113811162438434,209403.83305676212
100,7.7171125411987305,13107200.0,64.0,8.192244675040961e-05,4.708147871449459,2246.4636354990735
200,6.972203731536865,26214400.0,64.0,0.00016384489350081922,6.28384238662942,1066.5705978380906
300,6.6474761962890625,39321600.0,64.0,0.0002457673402512288,7.1916023230655215,770.8364286752127
800,6.0054426193237305,104857600.0,64.0,0.0006553795740032769,14.868823843784897,405.63048890003057
900,5.868356227874756,117964800.0,64.0,0.0007373020207536865,15.859377005508128,353.66715399451715
1100,5.764477252960205,144179200.0,64.0,0.0009011469142545058,17.54597454894967,318.77236316486403
1200,5.650435447692871,157286400.0,64.0,0.0009830693610049152,18.56135367923534,284.41528684364897
1300,5.614995956420898,170393600.0,64.0,0.001064991807755325,21.659187380469124,274.5122691810618
1400,5.572441577911377,183500800.0,64.0,0.0011469142545057346,22.651774731863103,263.07563540173743
1500,5.482487678527832,196608000.0,64.0,0.0012288367012561444,29.22684373080652,240.4441116449612
1600,5.511314392089844,209715200.0,64.0,0.0013107591480065537,29.920244124946578,247.47619414003216
1700,5.459217071533203,222822400.0,64.0,0.0013926815947569633,31.293407359631775,234.9134319350866
1800,5.4248576164245605,235929600.0,64.0,0.001474604041507373,31.986964930085954,226.97902592912493
1900,5.417450904846191,249036800.0,64.0,0.0015565264882577826,32.674558258525956,225.30406837075276
2000,5.372715950012207,262144000.0,64.0,0.0016384489350081924,33.592299051440904,215.44721768597057
2100,5.324674606323242,275251200.0,64.0,0.0017203713817586018,34.479585368484855,205.3415327563812
2200,5.295950412750244,288358400.0,64.0,0.0018022938285090116,36.48050024065953,199.52716904570474
2300,5.27341365814209,301465600.0,64.0,0.0018842162752594211,36.737408030778646,195.08076613923487
2400,5.235936164855957,314572800.0,64.0,0.0019661387220098305,37.64448067148724,187.904934025005
2500,5.213935852050781,327680000.0,64.0,0.0020480611687602405,38.89730489949266,183.8161093292636
2600,5.226123809814453,340787200.0,64.0,0.00212998361551065,39.85108946700246,186.0701605440383
2700,5.205376148223877,353894400.0,64.0,0.0022119060622610596,40.261933255280326,182.2494126702701
2800,5.1597771644592285,367001600.0,64.0,0.002293828509011469,40.85376080439594,174.12564989826876
2900,5.191640853881836,380108800.0,64.0,0.0023757509557618788,41.28098625705733,179.76327633647324
3000,5.1324968338012695,393216000.0,64.0,0.0024576734025122888,42.085933610500454,169.43965297845384
3100,5.103652000427246,406323200.0,64.0,0.002539595849262698,43.18788462974133,164.62201049703495
3200,5.099719524383545,419430400.0,64.0,0.0026215182960131075,43.52857568670486,163.9759096052571
3300,5.0828537940979,432537600.0,64.0,0.0027034407427635175,43.92726726929765,161.233527287004
3400,5.015663146972656,445644800.0,64.0,0.0027853631895139266,44.676195026009076,150.75607706081473
3500,5.031113624572754,458752000.0,64.0,0.0028672856362643366,44.83120812922699,153.10341752242832
3600,5.029780864715576,471859200.0,64.0,0.002949208083014746,45.32961543817364,152.89950334805417
3700,5.112157821655273,486998016.0,96.0,0.003674177690731124,45.40831622346943,166.028227927365
3800,4.945634365081787,506658816.0,96.0,0.0036733756884398663,47.25909919449037,140.55998892428644
3900,5.098898887634277,532283392.0,128.0,0.0042388106201111725,47.79226372627258,163.8414001470914
4000,4.918276309967041,558497792.0,128.0,0.004233982855947295,48.92745807910111,136.76666655547677
4100,4.878063678741455,584712192.0,128.0,0.004227218505873611,49.392241662924064,131.37603123793502
4200,4.8256306648254395,610926592.0,128.0,0.0042185237704758585,50.11827170900955,124.66506546813366
4300,4.746852874755859,637140992.0,128.0,0.004207906619840105,50.81257166430114,115.22109810386863
4400,4.733109474182129,663355392.0,128.0,0.004195376786246924,51.676134834874084,113.64840026062758
4500,4.699633598327637,689569792.0,128.0,0.00418094575525023,52.68192408285057,109.90689500357828
4600,4.698473930358887,715784192.0,128.0,0.004164626755148971,53.472608731208354,109.77951337237218
4700,4.650419235229492,741998592.0,128.0,0.004146434744861325,54.54819809802744,104.6288404796618
4800,4.6152191162109375,768212992.0,128.0,0.004126386400212505,56.03595424801091,101.00995902730632
4900,4.6226606369018555,794427392.0,128.0,0.004104500098648761,57.07428938703745,101.76443045311433
5000,4.597227573394775,820641792.0,128.0,0.004080795902391567,58.045210519890155,99.20888466095687
5100,4.589951038360596,846856192.0,128.0,0.004055295540047459,59.04999840233817,98.48960783122898
5200,4.5670671463012695,873070592.0,128.0,0.004028022386690365,59.96052842764346,96.26137483617421
5300,4.564516544342041,899284992.0,128.0,0.003999001442434688,61.293193845997656,96.01616323644915
5400,4.559389114379883,925499392.0,128.0,0.003968259309518793,62.249568848209044,95.52510708806697
5500,4.5487751960754395,951713792.0,128.0,0.003935824167919885,63.39152068641072,94.51657312200958
5600,4.520813465118408,977928192.0,128.0,0.003901725749522651,64.87287407528002,91.91033342695933
5700,4.49957799911499,1004142592.0,128.0,0.003865995310865335,66.05976243785074,89.9791520056586
5800,4.498126029968262,1030356992.0,128.0,0.0038286656044882275,66.93229272539755,89.84859985488107
5900,4.501911640167236,1056571392.0,128.0,0.003789770848910832,68.43485345199849,90.18937624718073
6000,4.457805633544922,1082785792.0,128.0,0.0037493466972652397,70.0266336929179,86.2979318845939
6100,4.470747947692871,1109000192.0,128.0,0.003707430204614449,71.2503683548191,87.42208571376901
6200,4.46297550201416,1135214592.0,128.0,0.0036640597939856037,72.57297455372732,86.74523609729924
6300,4.454870223999023,1161428992.0,128.0,0.0036192752211492694,73.87804486439637,86.0449835466616
6400,4.4264817237854,1187643392.0,128.0,0.0035731175381770483,75.49646858440008,83.63664185659277
6500,4.42691707611084,1213857792.0,128.0,0.0035256290558109307,77.24167647623017,83.67306119016254
6600,4.413943767547607,1240072192.0,128.0,0.0034768533046788765,77.83671183040073,82.59455576733252
6700,4.407627105712891,1266286592.0,128.0,0.003426834995392175,78.88753856203576,82.07447819550234
6800,4.414444446563721,1292500992.0,128.0,0.0033756199775611794,80.31742767702944,82.63591948235842
6900,4.407870292663574,1318715392.0,128.0,0.003323255197766955,81.68553820088935,82.09444006471833
7000,4.387401580810547,1344929792.0,128.0,0.003269788656527391,84.11730026066218,80.43115336598976
7100,4.384542942047119,1371144192.0,128.0,0.003215269364297211,84.52211407459782,80.2015580745414
7200,4.363168716430664,1397358592.0,128.0,0.0031597472965422205,86.84538279516167,78.50550238675406
7300,4.361539840698242,1423572992.0,128.0,0.003103273347928967,87.4838251643908,78.37773076934882
7400,4.339181900024414,1449787392.0,128.0,0.0030458992856718155,89.77047845054004,76.64481056493828
7500,4.343149662017822,1476001792.0,128.0,0.002987677702080188,90.69008555178513,76.94952304482743
7600,4.337586402893066,1502216192.0,128.0,0.0029286619663494787,91.95478008593624,76.5226214916277
7700,4.333884239196777,1528430592.0,128.0,0.0028689061756398374,93.89453153418137,76.2398459839829
7800,4.280383110046387,1578500096.0,256.0,0.00389407665247411,97.64016302563725,72.26812134780882
7900,4.278570175170898,1630928896.0,256.0,0.003719134147353324,100.04039664022913,72.13722264149868
8000,4.211699962615967,1683357696.0,256.0,0.0035415554504130155,102.77679779564782,67.47114079082762
8100,4.177667140960693,1735786496.0,256.0,0.0033619915271370497,107.36019590962813,65.21354162229062
8200,4.148185729980469,1788215296.0,256.0,0.0031811006204240048,112.06035205277206,63.31901822896328
8300,4.120417594909668,1840644096.0,256.0,0.002999545837609639,116.44870248152168,61.58495445890827
8400,4.087451934814453,1893072896.0,256.0,0.002817992719657361,120.76425462570543,59.587864335982424
8500,4.060573577880859,1945501696.0,256.0,0.0026371068014275534,125.47763237587812,58.00757339980608
8600,4.048783302307129,1997930496.0,256.0,0.0024575511719692605,131.12226149091367,57.32766415891419
8700,4.024686336517334,2050359296.0,256.0,0.002279984043777702,136.0677556951547,55.96275255654825
8800,4.006325721740723,2102788096.0,256.0,0.0021050563399281877,140.25764974819532,54.944617410606654
8900,3.95704984664917,2179072000.0,384.0,0.0022748492197844665,148.45957246745925,52.30279684752556
9000,3.9122531414031982,2257715200.0,384.0,0.001972456094581883,156.76789636854545,50.011508122918364
9100,3.8743927478790283,2336358400.0,384.0,0.0016840939087734731,165.1453835889898,48.15344812737823
9200,3.8477067947387695,2415001600.0,384.0,0.0014121401705402819,174.80894543480588,46.88542196067157
9300,3.8180103302001953,2493644800.0,384.0,0.0011588371025776996,186.14664136640513,45.513561213618964
9400,3.7750625610351562,2596143104.0,512.0,0.0009940118497791864,200.70003735633819,43.60023590629351
9500,3.742872953414917,2701000704.0,512.0,0.0006881286452273829,217.25185557381846,42.21910963158655
9600,3.719050884246826,2805858304.0,512.0,0.0004343179957281791,237.70360663923444,41.22524800214893
9700,3.6946985721588135,2934571008.0,640.0,0.00022332241540955764,262.860191425093,40.23344328005652
9800,3.6843600273132324,3065643008.0,640.0,5.8107621160417696e-05,290.6949276994942,39.8196308176368


==> Llama_results/llama_160M_appendix_sign_results/gns_64_dissect_7.csv <==
_step,validation_metrics/loss,n_tokens_seen,batch_size/global_batch_size,lr,adaptive_batch_metrics/gns_ema,perplexity
1,12.243660926818848,131072.0,64.0,8.19224467504096e-07,7.360712848677926,207660.7311641321
100,7.707317352294922,13107200.0,64.0,8.192244675040961e-05,3.6052682856170097,2224.566518102121
200,6.9429473876953125,26214400.0,64.0,0.00016384489350081922,5.350866725883468,1035.8186794806088
300,6.652718544006348,39321600.0,64.0,0.0002457673402512288,6.4858293658906785,774.888031945142
400,6.510937213897705,52428800.0,64.0,0.00032768978700163843,8.412968739765285,672.4563577947526
500,6.329385280609131,65536000.0,64.0,0.0004096122337520481,9.947955006623497,560.8117460166204
600,6.2141523361206055,78643200.0,64.0,0.0004915346805024576,10.74883787330624,499.77217077113744
700,6.069059371948242,91750400.0,64.0,0.0005734571272528673,12.488956860308164,432.27388134178284
800,5.979251384735107,104857600.0,64.0,0.0006553795740032769,13.591224342010097,395.14444623902017
900,5.853939056396484,117964800.0,64.0,0.0007373020207536865,14.604674738177367,348.60485369985224
1000,5.766842365264893,131072000.0,64.0,0.0008192244675040962,15.699883457531453,319.5271878741247
1100,5.697261810302734,144179200.0,64.0,0.0009011469142545058,15.843349377595503,298.0501647134434
1300,5.595571994781494,170393600.0,64.0,0.001064991807755325,20.588340119308352,269.23160513047765
1400,5.561203956604004,183500800.0,64.0,0.0011469142545057346,21.50028674686992,260.1358401263024
1500,5.5168585777282715,196608000.0,64.0,0.0012288367012561444,27.249008606029708,248.8520586011546
1600,5.499323844909668,209715200.0,64.0,0.0013107591480065537,27.868834291473174,244.52653849087895
1700,5.446135520935059,222822400.0,64.0,0.0013926815947569633,29.005668658371917,231.86041263994053
1800,5.438158988952637,235929600.0,64.0,0.001474604041507373,29.692087395353877,230.01832713691522
1900,5.452788829803467,249036800.0,64.0,0.0015565264882577826,30.246958563957087,233.4081948064248
2000,5.387944221496582,262144000.0,64.0,0.0016384489350081924,31.067684444846776,218.75321483024817
2100,5.386887073516846,275251200.0,64.0,0.0017203713817586018,31.85102749129793,218.52208250319123
2200,5.319234848022461,288358400.0,64.0,0.0018022938285090116,33.099996990327625,204.22755707527074
2300,5.280807018280029,301465600.0,64.0,0.0018842162752594211,33.2164259231948,196.52841339379896
2400,5.2840986251831055,314572800.0,64.0,0.0019661387220098305,34.11277433802373,197.1763735059292
2500,5.205268383026123,327680000.0,64.0,0.0020480611687602405,36.32489766670195,182.2297735844971
2600,5.221216678619385,340787200.0,64.0,0.00212998361551065,37.42872168081569,185.15932647363627
2700,5.203783988952637,353894400.0,64.0,0.0022119060622610596,37.844630793737345,181.9594734541635
2800,5.167430877685547,367001600.0,64.0,0.002293828509011469,38.46768156024523,175.4634708060102
2900,5.158516883850098,380108800.0,64.0,0.0023757509557618788,38.666945985595234,173.90634094258928
3000,5.142348766326904,393216000.0,64.0,0.0024576734025122888,39.17075971855114,171.11721103243528
3100,5.1343159675598145,406323200.0,64.0,0.002539595849262698,40.07178731104353,169.748166900189
3200,5.119478702545166,419430400.0,64.0,0.0026215182960131075,40.69225542368258,167.2481608516466
3300,5.132434844970703,432537600.0,64.0,0.0027034407427635175,40.938719696762504,169.4291499380531
3400,5.058226585388184,445644800.0,64.0,0.0027853631895139266,41.81146292097991,157.31129066364824
3500,5.069857120513916,458752000.0,64.0,0.0028672856362643366,42.22178724204944,159.1515862218671
3600,5.070947647094727,471859200.0,64.0,0.002949208083014746,42.674479617793,159.32523992680095
3700,5.250977039337158,486998016.0,96.0,0.003674177690731124,42.86529331373812,190.7525501867188
3800,4.963347434997559,506658816.0,96.0,0.0036733756884398663,44.59021583143016,143.0719191566153
3900,4.949357986450195,526319616.0,96.0,0.0036716268442345107,45.56579984756154,141.08435677036763
4000,4.895876884460449,545980416.0,96.0,0.0036689320598830267,46.12671564504095,133.7372273089437
4100,4.939939498901367,571604992.0,128.0,0.004230842408159775,47.228102140379384,139.76179356214953
4200,4.842953681945801,597819392.0,128.0,0.004223111979604817,47.995857512188756,126.84345418887648
4300,4.813632011413574,624033792.0,128.0,0.004213454929999953,48.881787587566905,123.17819064132185
4400,4.797813415527344,650248192.0,128.0,0.004201880111542864,49.58690146537126,121.2450149947855
4500,4.765150547027588,676462592.0,128.0,0.004188398134366594,50.277893257908104,117.3487824684468
4600,4.72573184967041,702676992.0,128.0,0.0041730213568137,51.147450972075944,112.81303034896501
4700,4.726498603820801,728891392.0,128.0,0.004155763874107898,52.22284700499616,112.89956337874361
4800,4.717748641967773,755105792.0,128.0,0.004136641505433582,53.41030196552404,111.91600582672572
4900,4.672046184539795,781320192.0,128.0,0.004115671779435067,54.60690174030805,106.91628922072456
5000,4.654446125030518,807534592.0,128.0,0.004092873918148841,55.3977189259833,105.05101875247512
5100,4.615612983703613,833748992.0,128.0,0.004068268819383563,56.619481763008935,101.0497514025508
5200,4.591727256774902,859963392.0,128.0,0.0040418790375639415,57.25361289843326,98.66470234329037
5300,4.616183757781982,886177792.0,128.0,0.0040137287630560865,57.79669075714929,101.10744444455717
5400,4.582202434539795,912392192.0,128.0,0.003983843799993242,59.15002463547021,97.72939995811798
5500,4.567085266113281,938606592.0,128.0,0.003952251542622259,60.52672068880939,96.26311908999295
5600,4.556990146636963,964820992.0,128.0,0.003918980950192487,61.49354740131472,95.2962200935533
5700,4.550634384155273,991035392.0,128.0,0.003884062520410083,62.887666649876934,94.69246066144902
5800,4.508575439453125,1017249792.0,128.0,0.0038475282614820884,65.32560814694145,90.79238708836681
5900,4.5144500732421875,1043464192.0,128.0,0.0038094116627759027,67.53876225725908,91.32732886841244
6000,4.514303684234619,1069678592.0,128.0,0.00376974766412103,68.62636412767239,91.31396052988829
6100,4.481796741485596,1095892992.0,128.0,0.00372857262378126,70.26149919506214,88.39335008096633
6200,4.487415313720703,1122107392.0,128.0,0.003685924285126623,71.53377089438635,88.89139233649664
6300,4.479729175567627,1148321792.0,128.0,0.003641841742035688,73.09559390897267,88.21077980604093
6400,4.47133207321167,1174536192.0,128.0,0.0035963654030599004,74.61654857894237,87.47316610216784
6500,4.471973896026611,1200750592.0,128.0,0.003549536954382819,75.59546482925029,87.52932639641857
6600,4.4506306648254395,1226964992.0,128.0,0.0035013993216082054,77.64883103961736,85.68096293602292
6700,4.432692050933838,1253179392.0,128.0,0.003451996630411985,78.65171758867567,84.15766896392665
6800,4.434754848480225,1279393792.0,128.0,0.00340137416609416,80.50799318568387,84.33144837122134
6900,4.439298152923584,1305608192.0,128.0,0.0033495783320677416,81.84834446240994,84.71546350359236
7000,4.445039749145508,1331822592.0,128.0,0.0032966566073227613,81.96956110936372,85.20326452697255
7100,4.410704135894775,1358036992.0,128.0,0.0032426575029043396,82.98711863131177,82.32741278618936
7200,4.397274971008301,1384251392.0,128.0,0.0031876305174447215,83.48092410628394,81.22921483018271
7300,4.375303745269775,1410465792.0,128.0,0.0031316260917900315,85.41822099786518,79.46397269273514
7400,4.3848066329956055,1436680192.0,128.0,0.0030746955627633417,86.17855105892353,80.22270928802938
7500,4.372577667236328,1462894592.0,128.0,0.003016891116106437,86.43180470439437,79.24764270251553
7600,4.375951766967773,1489108992.0,128.0,0.0029582657386434154,86.68877554296067,79.51548375959106
7700,4.348896026611328,1515323392.0,128.0,0.002898873169709965,87.68717665889483,77.39297596034567
7800,4.336216449737549,1541537792.0,128.0,0.0028387678518928565,88.64408962444381,76.41786085981016
7900,4.336666584014893,1567752192.0,128.0,0.002778004881124783,89.360459940923,76.45226690147284
8000,4.299490928649902,1593966592.0,128.0,0.0027166399561803175,92.19097632632712,73.66228479427981
8100,4.458094120025635,1644036096.0,256.0,0.0036749613346724547,93.17857515740357,86.32283126265037
8200,4.36455774307251,1696464896.0,256.0,0.0034968249778424324,98.76236938871556,78.61462439024082
8300,4.210800647735596,1748893696.0,256.0,0.003316867367012522,102.80439815113732,67.41049026596625
8400,4.162557601928711,1801322496.0,256.0,0.00313574818825559,107.1399405921828,64.23560178489232
8500,4.149717330932617,1853751296.0,256.0,0.002954131385703834,110.1528463710421,63.41607200242538
8600,4.115420341491699,1906180096.0,256.0,0.002772682727671741,114.74015033962193,61.27796652185738
8700,4.076669692993164,1958608896.0,256.0,0.0025920673660919896,122.63020390293939,58.948824902989
8800,4.076774597167969,2011037696.0,256.0,0.002412947398210872,126.38950666140694,58.95500920519504
8900,4.050360679626465,2063466496.0,256.0,0.0022359794394815405,130.77263457449163,57.418162872673925
9000,4.026245594024658,2115895296.0,256.0,0.002061812216552335,135.82492273721013,56.0500809646472
9100,4.0022358894348145,2168324096.0,256.0,0.001891084189173783,145.13139694575088,54.720362035312455
9200,3.965740203857422,2244608000.0,384.0,0.002021946585673493,153.8471779116314,52.75930758274198
9300,3.9087514877319336,2323251200.0,384.0,0.0017310774329013724,166.26302602281717,49.83669139434136
9400,3.872054100036621,2401894400.0,384.0,0.0014562293547461338,177.15483772435846,48.040965749412344
9500,3.846985340118408,2480537600.0,384.0,0.001199668437354007,187.93250557557025,46.85160845529195
9600,3.79783296585083,2583035904.0,512.0,0.0010356933088384286,202.6412596665457,44.604420383428064
9700,3.763826608657837,2687893504.0,512.0,0.0007236011392942192,219.11243588733944,43.11308764440407
9800,3.739621162414551,2792751104.0,512.0,0.00046306186320676124,236.88253084927783,42.082044884576995
9900,3.7124714851379395,2921463808.0,640.0,0.00024561381859073144,260.76744354761865,40.95490097790738
10000,3.7003140449523926,3052535808.0,640.0,6.984962053838815e-05,286.040917972248,40.46000862659053


==> Llama_results/llama_160M_appendix_sign_results/gns_64_dissect_8.csv <==
_step,validation_metrics/loss,n_tokens_seen,batch_size/global_batch_size,lr,adaptive_batch_metrics/gns_ema,perplexity
1,12.24201774597168,131072.0,64.0,8.19224467504096e-07,6.915023503426301,207319.7872209666
100,7.6859517097473145,13107200.0,64.0,8.192244675040961e-05,3.7960483151768427,2177.5413751155634
200,6.9342427253723145,26214400.0,64.0,0.00016384489350081922,5.809782603950929,1026.8413566150296
300,6.655323028564453,39321600.0,64.0,0.0002457673402512288,6.670824262998484,776.9088463061804
400,6.460036277770996,52428800.0,64.0,0.00032768978700163843,8.374584742139579,639.0842407007473
500,6.314580917358398,65536000.0,64.0,0.0004096122337520481,9.648661512512819,552.5704393813365
600,6.178978443145752,78643200.0,64.0,0.0004915346805024576,10.465531003139073,482.49880454341917
700,6.0870537757873535,91750400.0,64.0,0.0005734571272528673,11.46679642385344,440.12279863763456
800,5.959263324737549,104857600.0,64.0,0.0006553795740032769,12.232320588198387,387.32468659811457
900,5.908369541168213,117964800.0,64.0,0.0007373020207536865,13.159476359982918,368.10548501917515
1000,5.84476375579834,131072000.0,64.0,0.0008192244675040962,14.429867366329571,345.42092844964395
1100,5.709918022155762,144179200.0,64.0,0.0009011469142545058,15.489597089316172,301.84632255768895
1200,5.672783374786377,157286400.0,64.0,0.0009830693610049152,16.39977926530039,290.842933719191
1300,5.626938819885254,170393600.0,64.0,0.001064991807755325,19.540124236988728,277.8103870153417
1400,5.581714153289795,183500800.0,64.0,0.0011469142545057346,20.56250776483218,265.5263688067271
1500,5.507674694061279,196608000.0,64.0,0.0012288367012561444,25.343570784420816,246.57709274545363
1600,5.462454319000244,209715200.0,64.0,0.0013107591480065537,26.3074915822444,235.67513709643663
1700,5.477073669433594,222822400.0,64.0,0.0013926815947569633,27.337810882931798,239.14586257512815
1800,5.444270133972168,235929600.0,64.0,0.001474604041507373,27.90539835111008,231.42830639696655
1900,5.42095947265625,249036800.0,64.0,0.0015565264882577826,28.83281159651451,226.09595134773184
2000,5.383187294006348,262144000.0,64.0,0.0016384489350081924,29.105690074856362,217.71509274237658
2100,5.3426055908203125,275251200.0,64.0,0.0017203713817586018,29.774156724902397,209.05671751528467
2200,5.299956321716309,288358400.0,64.0,0.0018022938285090116,31.77305917783474,200.3280597978695
2300,5.3314104080200195,301465600.0,64.0,0.0018842162752594211,32.4784919815737,206.72934135571208
2400,5.313415050506592,314572800.0,64.0,0.0019661387220098305,33.438157518654556,203.04244594431856
2500,5.254232883453369,327680000.0,64.0,0.0020480611687602405,34.633738436677156,191.37462289124943
2600,5.221688747406006,340787200.0,64.0,0.00212998361551065,36.10616905420599,185.24675504674286
2700,5.210716247558594,353894400.0,64.0,0.0022119060622610596,36.69441650550564,183.22524584170034
2800,5.205958366394043,367001600.0,64.0,0.002293828509011469,37.181027046309325,182.35555248509493
2900,5.156917572021484,380108800.0,64.0,0.0023757509557618788,37.61830100478102,173.6284327646032
3000,5.124130725860596,393216000.0,64.0,0.0024576734025122888,38.32080323290101,168.0280157405304
3100,5.12159538269043,406323200.0,64.0,0.002539595849262698,39.196652006993354,167.60254664142172
3200,5.0913214683532715,419430400.0,64.0,0.0026215182960131075,39.631616166889195,162.60459696853334
3300,5.090579509735107,432537600.0,64.0,0.0027034407427635175,40.016693415160894,162.48399583251816
3400,5.08683967590332,445644800.0,64.0,0.0027853631895139266,40.76358939944862,161.87746755219771
3500,5.060222625732422,458752000.0,64.0,0.0028672856362643366,41.20988477661179,157.62560393304366
3600,5.069421291351318,471859200.0,64.0,0.002949208083014746,41.5261497829158,159.08223843231013
3700,5.2624359130859375,486998016.0,96.0,0.003674177690731124,41.78606922674715,192.95093100573675
3800,5.043125152587891,506658816.0,96.0,0.0036733756884398663,43.21115774809384,154.95351250128414
3900,4.96986722946167,526319616.0,96.0,0.0036716268442345107,44.198204762340374,144.00776611294728
4000,4.927087306976318,545980416.0,96.0,0.0036689320598830267,45.0076133490091,137.977041720969
4100,4.91732931137085,565641216.0,96.0,0.003665292724914688,45.47626556597893,136.63721002149572
4200,4.8596720695495605,585302016.0,96.0,0.0036607107159035766,46.05777400702455,128.9818980794321
4300,4.819437026977539,604962816.0,96.0,0.0036551883955009555,46.61381460993123,123.89532141896464
4400,4.814679145812988,630587392.0,128.0,0.004210740631730965,47.07756263662084,123.30724231743264
4500,4.777163982391357,656801792.0,128.0,0.0041986879604261045,47.59123461986394,118.76704653624324
4600,4.743173599243164,683016192.0,128.0,0.00418473105650826,48.41967036246799,114.79794686142361
4700,4.721667766571045,709230592.0,128.0,0.0041688827136646955,49.38533488170859,112.3554792116299
4800,4.6706318855285645,735444992.0,128.0,0.004151157459382534,50.37989531404834,106.7651844974128
4900,4.662901878356934,761659392.0,128.0,0.0041315715416320445,51.22268783146513,105.94307042305783
5000,4.643014430999756,787873792.0,128.0,0.004110142913972835,52.745952154473805,103.85694579063936
5100,4.627964496612549,814088192.0,128.0,0.0040868912190966025,53.82193091477249,102.30560861364417
5200,4.589582920074463,840302592.0,128.0,0.004061837770821532,56.07689211402678,98.45335867798968
5300,4.609335422515869,866516992.0,128.0,0.004035005534554847,56.856432659599896,100.41739231819129
5400,4.580604553222656,892731392.0,128.0,0.0040064191062414165,58.082192402108646,97.57336467192347
5500,4.561030864715576,918945792.0,128.0,0.003976104689817724,59.268400627236524,95.68206427169595
5600,4.546581745147705,945160192.0,128.0,0.003944090073191854,60.7818629042709,94.30948286120103
5700,4.55282735824585,971374592.0,128.0,0.003910404602771528,62.18217768423716,94.90034663521698
5800,4.522166728973389,997588992.0,128.0,0.0038750791565635256,63.876653165624674,92.03479655581766
5900,4.515317916870117,1023803392.0,128.0,0.0038381461158691604,65.26216445183788,91.40662111048364
6000,4.492002010345459,1050017792.0,128.0,0.0037996393356017426,66.4942507052027,89.3000466559586
6100,4.488061904907227,1076232192.0,128.0,0.003759594113253257,67.88924244154175,88.94888731320869
6200,4.468912124633789,1102446592.0,128.0,0.003718047156538686,68.66600189590226,87.26174145981533
6300,4.47190523147583,1128660992.0,128.0,0.003675036549747639,70.13529308881171,87.52331644087919
6400,4.4510297775268555,1154875392.0,128.0,0.0036306017188341387,72.32062304454247,85.71516612160912
6500,4.457653522491455,1181089792.0,128.0,0.00358478339527657,74.04871170617041,86.28480601358326
6600,4.4422526359558105,1207304192.0,128.0,0.003537623578740894,76.06686857409301,84.96612400684882
6700,4.430654525756836,1233518592.0,128.0,0.003489165498581387,77.71497671166074,83.98637016664335
6800,4.412413597106934,1259732992.0,128.0,0.003439453574214165,79.42288592538198,82.46826866457356
6900,4.42632532119751,1285947392.0,128.0,0.0033885333743998397,80.95606811534775,83.62356189226071
7000,4.445754528045654,1312161792.0,128.0,0.003336451575472614,83.59657027349019,85.26418779341886
7100,4.4183220863342285,1338376192.0,128.0,0.0032832559185541135,84.7423522151289,82.9569738745721
7200,4.411759853363037,1364590592.0,128.0,0.003228995165791178,85.65304013250926,82.41437316870523
7300,4.372535228729248,1390804992.0,128.0,0.0031737190556577186,86.68790170659906,79.24427962223218
7400,4.382188320159912,1417019392.0,128.0,0.003117478257361623,88.40636032224583,80.01293588462666
7500,4.380664348602295,1443233792.0,128.0,0.0030603243243984895,89.1689004498694,79.89109131350935
7600,4.3643598556518555,1469448192.0,128.0,0.003002309647294784,90.22419275562939,78.59906908414499
7700,4.349127769470215,1495662592.0,128.0,0.0029434874055837166,91.95107357104887,77.41091330819833
7800,4.333722114562988,1521876992.0,128.0,0.0028839115190578777,93.19685152725793,76.22748662877765
7900,4.366825103759766,1571946496.0,256.0,0.003915727047164782,93.73733079815494,78.79307432776334
8000,4.280544281005859,1624375296.0,256.0,0.0037411593815091754,97.22846777417423,72.27976980893733
8100,4.233657360076904,1676804096.0,256.0,0.0035638747842411745,100.9265628241962,68.96901598676625
8200,4.1923065185546875,1729232896.0,256.0,0.00338452314273821,104.5434416033812,66.17524950943813
8300,4.161168098449707,1781661696.0,256.0,0.003203761921719333,108.9484732871334,64.14640817450294
8400,4.1356892585754395,1834090496.0,256.0,0.003022253753120308,112.30164630341048,62.532677404093235
8500,4.1056623458862305,1886519296.0,256.0,0.002840664007026812,117.92119184973737,60.68292432497305
8600,4.085472583770752,1938948096.0,256.0,0.0026596583525701515,121.92046584501362,59.47003568511799
8700,4.050217628479004,1991376896.0,256.0,0.0024799003177267426,127.72542593548935,57.409949726053924
8800,4.037961483001709,2043805696.0,256.0,0.002302048856966613,133.36065221612915,56.7106193319179
8900,4.018095970153809,2096234496.0,256.0,0.0021267559356673922,138.5183433318533,55.59515016221974
9000,3.957031011581421,2172518400.0,384.0,0.002300604576366342,147.65298304760248,52.30181173008088
9100,3.9196503162384033,2251161600.0,384.0,0.001997153295825654,157.25881760791478,50.38282364204147
9200,3.8886072635650635,2329804800.0,384.0,0.0017075293295129624,168.54366966484588,48.84281396457536
9300,3.853848695755005,2408448000.0,384.0,0.0014341205888231039,181.47686908363806,47.17427372289666
9400,3.828341484069824,2487091200.0,384.0,0.0011791812927547907,193.98839316435445,45.9862060972983
9500,3.7800583839416504,2589589504.0,512.0,0.0010147601083786524,209.95532641476993,43.818599963477
9600,3.7485334873199463,2694447104.0,512.0,0.0007057635693311133,226.95650469046194,42.4587699959798
9700,3.724707841873169,2799304704.0,512.0,0.0004485812388893402,249.8278973967225,41.45911835689926
9800,3.699732780456543,2928017408.0,640.0,0.00023433894289200517,278.77224452370183,40.436497493829464
9900,3.6856839656829834,3082944512.0,768.0,4.86910833650218e-05,308.41037664491944,39.872384468331134


==> Llama_results/llama_160M_appendix_sign_results/gns_64_dissect_9.csv <==
_step,validation_metrics/loss,n_tokens_seen,batch_size/global_batch_size,lr,adaptive_batch_metrics/gns_ema,perplexity
1,12.245738983154297,131072.0,64.0,8.19224467504096e-07,6.897926110162171,208092.71054544477
100,7.701844215393066,13107200.0,64.0,8.192244675040961e-05,3.8399053561496443,2212.4244189965343
200,6.946648120880127,26214400.0,64.0,0.00016384489350081922,5.542515279059297,1039.6590697881593
300,6.67020320892334,39321600.0,64.0,0.0002457673402512288,6.88526400496037,788.5558297636352
400,6.504815101623535,52428800.0,64.0,0.00032768978700163843,8.644594417312119,668.3520807145045
500,6.340121746063232,65536000.0,64.0,0.0004096122337520481,10.465499417728795,566.8653208018886
600,6.170914649963379,78643200.0,64.0,0.0004915346805024576,11.390539480927165,478.6236790762364
800,5.989142894744873,104857600.0,64.0,0.0006553795740032769,13.158231513875947,399.07241623492155
900,5.877159595489502,117964800.0,64.0,0.0007373020207536865,14.143991180109698,356.7943607433704
1000,5.789677143096924,131072000.0,64.0,0.0008192244675040962,14.710059777337209,326.907463005181
1100,5.731430530548096,144179200.0,64.0,0.0009011469142545058,15.871935102508875,308.41014309088774
1200,5.732573509216309,157286400.0,64.0,0.0009830693610049152,17.051803475244718,308.7628508358173
1300,5.629875183105469,170393600.0,64.0,0.001064991807755325,20.281801644804425,278.6273380634776
1400,5.57977294921875,183500800.0,64.0,0.0011469142545057346,21.270619005987886,265.01142790302214
1500,5.488615036010742,196608000.0,64.0,0.0012288367012561444,27.47178887830881,241.92192158292693
1600,5.479883670806885,209715200.0,64.0,0.0013107591480065537,28.13508152497784,239.81880782311265
1700,5.408347129821777,222822400.0,64.0,0.0013926815947569633,29.489874047545502,223.26225900861735
1800,5.407032012939453,235929600.0,64.0,0.001474604041507373,30.245346232170682,222.96883602765763
1900,5.419009208679199,249036800.0,64.0,0.0015565264882577826,31.1114547191533,225.65543426039133
2000,5.379918098449707,262144000.0,64.0,0.0016384489350081924,31.838179495148836,217.00450169200013
2100,5.354499340057373,275251200.0,64.0,0.0017203713817586018,32.69601963503132,211.55803120209666
2200,5.2673845291137695,288358400.0,64.0,0.0018022938285090116,35.0843840797767,193.90813754590764
2300,5.297083854675293,301465600.0,64.0,0.0018842162752594211,35.47692537792181,199.75344971806283
2400,5.25767707824707,314572800.0,64.0,0.0019661387220098305,36.5077862158437,192.03489076394183
2500,5.291607856750488,327680000.0,64.0,0.0020480611687602405,37.48060202010925,198.66258974134473
2600,5.17685604095459,340787200.0,64.0,0.00212998361551065,38.65667639085036,177.1250607439213
2700,5.213414192199707,353894400.0,64.0,0.0022119060622610596,39.07675565459396,183.7202448515444
2800,5.1333794593811035,367001600.0,64.0,0.002293828509011469,39.55200882820927,169.5892707689423
2900,5.159677982330322,380108800.0,64.0,0.0023757509557618788,39.93938351047708,174.1083806020316
3000,5.124853134155273,393216000.0,64.0,0.0024576734025122888,40.53476204089647,168.1494444281043
3100,5.151275157928467,406323200.0,64.0,0.002539595849262698,41.108435288398866,172.65150794764943
3200,5.102843761444092,419430400.0,64.0,0.0026215182960131075,41.44180538296898,164.48901032586778
3300,5.10951566696167,432537600.0,64.0,0.0027034407427635175,41.996609418638045,165.59013467560678
3400,5.03196382522583,445644800.0,64.0,0.0027853631895139266,42.895937863572286,153.2336414984045
3500,5.045633316040039,458752000.0,64.0,0.0028672856362643366,42.5230845105214,155.34264904314693
3600,5.056694507598877,471859200.0,64.0,0.002949208083014746,42.80599952734339,157.07046206039965
3700,5.1347975730896,486998016.0,96.0,0.003674177690731124,42.69006054974476,169.82993824522447
3800,4.994329929351807,506658816.0,96.0,0.0036733756884398663,43.945158698234785,147.57402722201846
3900,4.9483642578125,526319616.0,96.0,0.0036716268442345107,44.83501746467596,140.9442268418071
4000,4.893237113952637,545980416.0,96.0,0.0036689320598830267,45.39467554173589,133.38465727721982
4100,4.86163854598999,565641216.0,96.0,0.003665292724914688,46.04156186109386,129.23578749520806
4200,4.8532843589782715,585302016.0,96.0,0.0036607107159035766,46.537057167087255,128.1606248658811
4300,4.915769577026367,610926592.0,128.0,0.0042185237704758585,47.025234325831335,136.42425838944993
4400,4.810729503631592,637140992.0,128.0,0.004207906619840105,48.140125527440894,122.82118334328078
4500,4.774476528167725,663355392.0,128.0,0.004195376786246924,48.97492039072511,118.44829404361407
4600,4.71933126449585,689569792.0,128.0,0.00418094575525023,50.005348999978736,112.09326685044543
4700,4.7342400550842285,715784192.0,128.0,0.004164626755148971,50.801701166377256,113.77696163233814
4800,4.656312465667725,741998592.0,128.0,0.004146434744861325,51.75996344944457,105.24726280991892
4900,4.630001544952393,768212992.0,128.0,0.004126386400212505,53.084972571251505,102.51422248996444
5000,4.605218887329102,794427392.0,128.0,0.004104500098648761,53.85069460369807,100.00487025269398
5100,4.603745460510254,820641792.0,128.0,0.004080795902391567,54.83427300719163,99.8576288961683
5200,4.609799385070801,846856192.0,128.0,0.004055295540047459,55.68653495116633,100.46399303774932
5300,4.559759140014648,873070592.0,128.0,0.004028022386690365,57.04066140623975,95.56046036685963
5400,4.5643310546875,899284992.0,128.0,0.003999001442434688,58.25202010285227,95.99835488318377
5500,4.553095817565918,925499392.0,128.0,0.003968259309518793,59.51030219522913,94.92582693780824
5600,4.523036956787109,951713792.0,128.0,0.003935824167919885,60.72884287921114,92.11492265453391
5700,4.514565467834473,977928192.0,128.0,0.003901725749522651,62.34139470542995,91.33786815636842
5800,4.4984588623046875,1004142592.0,128.0,0.003865995310865335,64.11636502469894,89.87850935144306
5900,4.502251148223877,1030356992.0,128.0,0.0038286656044882275,65.59827353698753,90.22000146550005
6000,4.481956958770752,1056571392.0,128.0,0.003789770848910832,66.948596367723,88.40751335811278
6100,4.4683074951171875,1082785792.0,128.0,0.0037493466972652397,68.51277537997338,87.20899638248085
6200,4.452087879180908,1109000192.0,128.0,0.003707430204614449,70.15283670215956,85.80590948004243
6300,4.436880826950073,1135214592.0,128.0,0.0036640597939856037,71.87765069981461,84.51092592990251
6400,4.4441797733306885,1161428992.0,128.0,0.0036192752211492694,73.29598547377712,85.13002327750114
6500,4.436287879943848,1187643392.0,128.0,0.0035731175381770483,74.97839602736067,84.46083028287873
6600,4.433935165405273,1213857792.0,128.0,0.0035256290558109307,76.49620500703398,84.26235163288753
6700,4.409968852996826,1240072192.0,128.0,0.0034768533046788765,77.38996197650175,82.26690109686666
6800,4.396477699279785,1266286592.0,128.0,0.003426834995392175,78.4318042225198,81.16447888316834
6900,4.417339324951172,1292500992.0,128.0,0.0033756199775611794,79.5705429746029,82.87548701182236
7000,4.3837199211120605,1318715392.0,128.0,0.003323255197766955,81.08543901223375,80.13557766857383
7100,4.38156795501709,1344929792.0,128.0,0.003269788656527391,82.96595794017095,79.96331404165124
7200,4.383986473083496,1371144192.0,128.0,0.003215269364297211,83.80199017583284,80.15694081185102
7300,4.348443031311035,1397358592.0,128.0,0.0031597472965422205,85.58925702854081,77.35792524546389
7400,4.349479675292969,1423572992.0,128.0,0.003103273347928967,86.69003693510473,77.43815945309352
7500,4.3348164558410645,1449787392.0,128.0,0.0030458992856718155,88.82527858645267,76.31095117493894
7600,4.3360066413879395,1476001792.0,128.0,0.002987677702080188,89.60512869601459,76.40182943636454
7700,4.328405380249023,1502216192.0,128.0,0.0029286619663494787,90.9755672211052,75.82328081457466
7800,4.333965301513672,1528430592.0,128.0,0.0028689061756398374,92.4783789055535,76.24602641303461
7900,4.289750099182129,1578500096.0,256.0,0.00389407665247411,91.14395459207316,72.94823639768106
8000,4.229010581970215,1630928896.0,256.0,0.003719134147353324,91.17100903933827,68.64927572958614
8100,4.19517183303833,1683357696.0,256.0,0.0035415554504130155,94.7155666929547,66.36513432025224
8200,4.1635003089904785,1735786496.0,256.0,0.0033619915271370497,99.64169728037153,64.29618569226376
8300,4.137844562530518,1788215296.0,256.0,0.0031811006204240048,103.83557007636327,62.667599678049314
8400,4.115866661071777,1840644096.0,256.0,0.002999545837609639,108.55318228667467,61.30532218237281
8500,4.0881781578063965,1893072896.0,256.0,0.002817992719657361,112.96387746706613,59.63115413022337
8600,4.067263603210449,1945501696.0,256.0,0.0026371068014275534,117.8805667732,58.39694654100227
8700,4.035161018371582,1997930496.0,256.0,0.0024575511719692605,124.89515912968368,56.55202542029536
8800,4.017261505126953,2050359296.0,256.0,0.002279984043777702,129.81704082887265,55.548777304701396
8900,4.0069499015808105,2102788096.0,256.0,0.0021050563399281877,134.8384629452893,54.97892343856742
9000,3.9763641357421875,2155216896.0,256.0,0.0019334093079314794,141.21822527531313,53.322806861693714
9100,3.918449640274048,2231500800.0,384.0,0.0020718157436175814,153.21634040098974,50.32236649866061
9200,3.8809056282043457,2310144000.0,384.0,0.001778506284478852,162.29539666738796,48.46808927014436
9300,3.8428399562835693,2388787200.0,384.0,0.0015008268553325934,174.35030378540415,46.65779255316663
9400,3.8185274600982666,2467430400.0,384.0,0.0012410668864404483,185.13859920931878,45.53710372363347
9500,3.77130389213562,2569928704.0,512.0,0.0010781097273289849,199.4648878867028,43.43666465324322
9600,3.7366223335266113,2674786304.0,512.0,0.0007598801172224264,214.67098139406167,41.956037065090236
9700,3.7105495929718018,2779643904.0,512.0,0.0004926719242256099,233.32076557822035,40.8762656630552
9800,3.684243679046631,2908356608.0,640.0,0.00026893601588974064,256.7856770062039,39.81499814212157
9900,3.6726908683776855,3039428608.0,640.0,8.26626951925075e-05,282.3278170841956,39.357669807160214
10000,3.6689555644989014,3194355712.0,768.0,1.8011695000576676e-07,313.2528148718018,39.21093117776951


==> Llama_results/llama_160M_main_csv/MUON_256.csv <==
_step,loss_metrics/global_avg_loss,validation_metrics/loss,n_tokens_seen,perplexity
1,12.25127124786377,12.252888679504395,524288.0,209585.84159481677
500,6.0916571617126465,6.113993167877197,262144000.0,452.1405884558561
1000,4.36006498336792,4.348321914672852,524288000.0,77.34855648098937
1500,3.914529323577881,3.9357869625091553,786432000.0,51.20242849733301
2000,3.7833778858184814,3.7779581546783447,1048576000.0,43.72666743104663
2500,3.6610238552093506,3.6833279132843018,1310720000.0,39.77855361986561
3000,3.533111572265625,3.607028007507324,1572864000.0,36.85635307751661
3500,3.518557548522949,3.5409746170043945,1835008000.0,34.50052761139864
4000,3.4653632640838623,3.4782159328460693,2097152000.0,32.40186337912925
4500,3.3955178260803223,3.425541877746582,2359296000.0,30.739297280446948
5000,3.315302848815918,3.377875804901123,2621440000.0,29.308448081813875
5500,3.4205760955810547,3.3492307662963867,2883584000.0,28.480816811067296
6000,3.331993818283081,3.339653730392456,3145728000.0,28.209356971057755
6104,3.3432841300964355,3.3395040035247803,3200253952.0,28.205133588584136


==> Llama_results/llama_160M_main_csv/MUON_64.csv <==
_step,loss_metrics/global_avg_loss,validation_metrics/loss,n_tokens_seen,perplexity
1,12.252676010131836,12.253037452697754,131072.0,209617.02466929902
500,7.753670692443848,7.637402534484863,65536000.0,2074.3487634929584
1000,5.7357635498046875,5.707335472106934,131072000.0,301.06779504846077
1500,4.72373628616333,4.783762454986572,196608000.0,119.55331888344931
2000,4.284213066101074,4.36615514755249,262144000.0,78.74030409737263
2500,4.146948337554932,4.217941761016846,327680000.0,67.89359912782527
3000,4.148431777954102,4.146131992340088,393216000.0,63.1891110211963
3500,4.164347171783447,4.108188152313232,458752000.0,60.83639137768693
4000,3.9179418087005615,4.04670524597168,524288000.0,57.208657737062325
4500,4.005185127258301,3.999067544937134,589824000.0,54.547263440140384
5000,3.92926025390625,3.961501121520996,655360000.0,52.5361299023724
5500,3.8618102073669434,3.934248208999634,720896000.0,51.12370116729838
6000,3.9159345626831055,3.9159793853759766,786432000.0,50.19821083753456
6500,3.8171491622924805,3.886514186859131,851968000.0,48.74068912326096
7000,4.086877346038818,3.87109375,917504000.0,47.99485175252902
7500,3.768320322036743,3.8548216819763184,983040000.0,47.22019597846758
8000,3.85321307182312,3.8350603580474854,1048576000.0,46.296221933183226
8500,3.793222665786743,3.8162741661071777,1114112000.0,45.4346107581989
9000,3.834627866744995,3.804109811782837,1179648000.0,44.88527597960074
9500,3.746915102005005,3.7915210723876953,1245184000.0,44.3237686875483
10000,3.7350730895996094,3.787388324737549,1310720000.0,44.14096773194962
10500,3.7991576194763184,3.765909194946289,1376256000.0,43.20296792882363
11000,3.695760488510132,3.744389772415161,1441792000.0,42.28319697140913
11500,3.6845102310180664,3.728180170059204,1507328000.0,41.60332824927948
12000,3.7759222984313965,3.7126684188842773,1572864000.0,40.96296717421492
12500,3.5964057445526123,3.6934375762939453,1638400000.0,40.18274104882144
13000,3.616572380065918,3.675122022628784,1703936000.0,39.45347077971001
13500,3.575462579727173,3.661245107650757,1769472000.0,38.909759562401476
14000,3.6012985706329346,3.643510580062866,1835008000.0,38.22579616806124
14500,3.6930179595947266,3.620189905166626,1900544000.0,37.344659092405436
15000,3.6173412799835205,3.609018325805664,1966080000.0,36.92978200068166
15500,3.4984285831451416,3.585003614425659,2031616000.0,36.053488031275975
16000,3.514676809310913,3.5658280849456787,2097152000.0,35.36872959354514
16500,3.6522035598754883,3.5450098514556885,2162688000.0,34.64002659526698
17000,3.547835111618042,3.5226101875305176,2228224000.0,33.872727345939786
17500,3.4651312828063965,3.4998927116394043,2293760000.0,33.111899246727006
18000,3.5567080974578857,3.480860471725464,2359296000.0,32.48766476915115
18500,3.5105812549591064,3.456987142562866,2424832000.0,31.721260761710887
19000,3.2973642349243164,3.436190128326416,2490368000.0,31.068365913882584
19500,3.453817367553711,3.4142680168151855,2555904000.0,30.39469287875436
20000,3.406083106994629,3.392965316772461,2621440000.0,29.754051773118114
20500,3.31188702583313,3.374051332473755,2686976000.0,29.196572798566855
21000,3.335507869720459,3.3565750122070312,2752512000.0,28.690756915697225
21500,3.274587869644165,3.3413844108581543,2818048000.0,28.258220625607088
22000,3.3864188194274902,3.3284666538238525,2883584000.0,27.895535380660473
22500,3.504403591156006,3.318286418914795,2949120000.0,27.612992892178436
23000,3.3206284046173096,3.3105971813201904,3014656000.0,27.40148424137572
23500,3.3283767700195312,3.305872678756714,3080192000.0,27.27233119102754
24000,3.221668004989624,3.304069995880127,3145728000.0,27.223212112947063
24415,3.284090518951416,3.3036036491394043,3200122880.0,27.210519616488398


==> Llama_results/llama_160M_main_csv/MUON_gns.csv <==
_step,loss_metrics/global_avg_loss,validation_metrics/loss,n_tokens_seen,perplexity
1,12.252676010131836,12.253020286560059,131072.0,209613.42638547468
500,7.397341728210449,7.2840166091918945,65536000.0,1456.827797143308
1000,5.410033226013184,5.377816677093506,131072000.0,216.5489626051729
1500,4.508419990539551,4.620354175567627,196608000.0,101.52998520246003
2000,4.231661319732666,4.312663555145264,262144000.0,74.63902958227332
2500,4.136190414428711,4.209433078765869,327680000.0,67.31836477958082
3000,4.154382228851318,4.153666973114014,393216000.0,63.667038082243124
3500,4.172754287719727,4.129642486572266,458752000.0,62.15569746559156
4000,4.056924819946289,4.0110673904418945,567672832.0,55.205765232215235
4500,3.856996774673462,3.913419246673584,698744832.0,50.06986082220318
5000,3.9573891162872314,3.877495050430298,829816832.0,48.30306665332606
5500,3.8644630908966064,3.8494129180908203,960888832.0,46.96548255115052
6000,3.680617094039917,3.7695109844207764,1194459136.0,43.3588564943465
6500,3.7510695457458496,3.6785669326782227,1456603136.0,39.58961881190279
7000,3.6235835552215576,3.600651741027832,1768816640.0,36.6220947891496
7500,3.491722583770752,3.478647470474243,2185887744.0,32.415849019848366
8000,3.3369617462158203,3.3299291133880615,2810314752.0,27.936361319042177
8214,3.325026512145996,3.3062448501586914,3201957888.0,27.282483061762903


==> Llama_results/llama_160M_main_csv/signum_256.csv <==
_step,loss_metrics/global_avg_loss,validation_metrics/loss,n_tokens_seen,perplexity
1,12.251852035522461,12.249643325805664,524288.0,208906.76392822588
610,4.621895790100098,4.538638114929199,319815680.0,93.56329086370374
1220,4.098287582397461,3.996002435684204,639631360.0,54.380326089553535
1830,3.807638645172119,3.809866189956665,959447040.0,45.14439768833158
2440,3.749934673309326,3.6970953941345215,1279262720.0,40.32999133910297
3050,3.5861001014709473,3.6233348846435547,1599078400.0,37.462292158655515
3660,3.6128358840942383,3.558434009552002,1918894080.0,35.10817500757156
4270,3.469268560409546,3.5072479248046875,2238709760.0,33.35634218694794
4880,3.460333824157715,3.470017910003662,2558525440.0,32.13731801908228
5490,3.570460557937622,3.449063777923584,2878341120.0,31.47091474697788
6100,3.4424941539764404,3.444389820098877,3198156800.0,31.324164238746427


==> Llama_results/llama_160M_main_csv/signum_64.csv <==
_step,loss_metrics/global_avg_loss,validation_metrics/loss,n_tokens_seen,perplexity
1,12.252677917480469,12.252923011779785,131072.0,209593.03727716976
1220,5.326993942260742,5.351832389831543,159907840.0,210.9945681609235
2440,4.563984394073486,4.448489665985107,319815680.0,85.49771632912311
3660,4.097569465637207,4.101379871368408,479723520.0,60.42360690432183
4880,3.9112465381622314,3.9352529048919678,639631360.0,51.17509075099112
6100,3.7528748512268066,3.8101611137390137,799539200.0,45.1577138083734
7320,3.7215113639831543,3.734574794769287,959447040.0,41.8702183416592
8540,3.656069278717041,3.6753008365631104,1119354880.0,39.460526240831534
9760,3.6451802253723145,3.6263973712921143,1279262720.0,37.57719578381974
10980,3.624591588973999,3.5869908332824707,1439170560.0,36.12520543803586
12200,3.5208983421325684,3.550215721130371,1599078400.0,34.82082826589008
13420,3.547142267227173,3.5165984630584717,1758986240.0,33.66970471153926
14640,3.577873706817627,3.4869375228881836,1918894080.0,32.6856950808315
15860,3.470752477645874,3.4607748985290527,2078801920.0,31.84164099796954
17080,3.5029985904693604,3.436964750289917,2238709760.0,31.09244147601531
18300,3.4991652965545654,3.4164252281188965,2398617600.0,30.46033142645935
19520,3.485623598098755,3.4005606174468994,2558525440.0,29.980903154281574
20740,3.37947416305542,3.387528657913208,2718433280.0,29.592728072267853
21960,3.4375858306884766,3.3795063495635986,2878341120.0,29.356275797415783
23180,3.376127004623413,3.375948905944824,3038248960.0,29.252028039112005
24400,3.319465398788452,3.3751306533813477,3198156800.0,29.22810228217302


==> Llama_results/llama_160M_main_csv/signum_gns.csv <==
_step,loss_metrics/global_avg_loss,validation_metrics/loss,n_tokens_seen,perplexity
1,12.233955383300781,12.231184005737305,131072.0,205085.8612372753
1000,4.8265838623046875,4.78128719329834,131072000.0,119.25775907835308
2000,4.286849021911621,4.3579535484313965,262144000.0,78.09714874489528
3000,4.167212009429932,4.173023223876953,393216000.0,64.91139745150029
4000,4.031587600708008,3.986077070236206,567672832.0,53.84325122116301
5000,3.696514368057251,3.7697393894195557,894173184.0,43.368761004987974
6000,3.7346644401550293,3.650966167449951,1299316736.0,38.51185698245801
7000,3.4936842918395996,3.5129220485687256,1899888640.0,33.54614818294434
8000,3.3778188228607178,3.3779702186584473,2955673600.0,29.311215333149864
8153,3.3820927143096924,3.374833583831787,3200909312.0,29.219420792560495

